Global Optimality of Inverter Dynamic Voltage Support

This paper investigates the dynamic voltage support (DVS) control of inverter-based resources (IBRs) under voltage sags to enhance the low-voltage ride-through performance. We first revisit the prevalent droop control from an optimization perspective to elaborate on why it usually suffers from suboptimality. Then, we formulate the DVS problem as an optimization program that maximizes the positive-sequence voltage magnitude at the point of common coupling (PCC) subject to the current, active power, and stability constraints. The program is inherently nonconvex due to the active power limits, of which the global optimality is not guaranteed by off-the-shelf solvers. In this context, we perform the optimality analysis to explore the global optimum analytically. It is found that the unique global optimum has three scenarios/stages (S1--S3), which depends on the specific relationship among grid voltage, grid strength, as well as physical limits of IBRs. The closed-form solutions in S1 and S3 are derived and the optimality conditions for S2 are provided, which guarantees the optimality and compatibility with the fast real-time control. We implement the optimum with a grid-connected photovoltaic (PV) power plant by integrating a DVS controller. Dynamic simulations are carried out under different scenarios to test our proposal and compare it with other existing methods. Additionally, the robustness of optimality against model errors is discussed and numerically demonstrated.

==> plot/asyn.txt <==
1.00000000	2.97476708	2.97476708	2.37525751	2.37525751
2.00000000	1.16480591	2.89054860	0.23708961	0.23708961
3.00000000	1.36409217	1.70767303	1.05938579	1.05938579
4.00000000	1.34038991	2.76962035	1.08480122	1.08480122
5.00000000	0.76026876	1.83729187	0.54905441	0.54905441
6.00000000	0.12478561	0.85048898	0.08067016	0.08067016
7.00000000	0.29794483	0.52582366	0.24603873	0.09378909
8.00000000	0.37256520	0.72146352	0.26249681	0.20736687
9.00000000	0.25087614	0.70372804	0.12717899	0.26227145
10.00000000	0.09509700	0.29275517	0.05624772	0.28088225
11.00000000	0.05651612	0.15460789	0.09642205	0.06379632
12.00000000	0.09030334	0.16000785	0.09116981	0.15095072
13.00000000	0.07966850	0.20186703	0.05513390	0.15174307
14.00000000	0.04519448	0.20644303	0.02344898	0.07811975
15.00000000	0.01299770	0.12453532	0.03828718	0.04818296
16.00000000	0.01794240	0.13112972	0.05264334	0.04434930
17.00000000	0.02254351	0.13742700	0.05237459	0.04923489
18.00000000	0.01640686	0.08422436	0.03628485	0.05287250
19.00000000	0.00706289	0.08307772	0.02039508	0.04566497
20.00000000	0.00273140	0.10081199	0.00670652	0.02808831
21.00000000	0.00522585	0.06866618	0.01161498	0.01427601
22.00000000	0.00499074	0.06864488	0.01752307	0.00723182
23.00000000	0.00294715	0.01407899	0.01741763	0.01584094
24.00000000	0.00087415	0.03942445	0.01430248	0.01589753
25.00000000	0.00099507	0.03703768	0.01380602	0.01910193
26.00000000	0.00134638	0.02025724	0.01183446	0.02694947
27.00000000	0.00105181	0.00530318	0.01045053	0.01545657
28.00000000	0.00051867	0.00971479	0.00989368	0.02097098
29.00000000	0.00019241	0.01180444	0.00559038	0.01772923
30.00000000	0.00029066	0.01279355	0.00456140	0.01715606
31.00000000	0.00029252	0.01039821	0.00835347	0.01939618
32.00000000	0.00018692	0.00791322	0.01015061	0.00610731
33.00000000	0.00007924	0.00703380	0.00935913	0.01504783
34.00000000	0.00008059	0.00766378	0.00686189	0.01355913
35.00000000	0.00010264	0.00479022	0.00381165	0.01704114
36.00000000	0.00009192	0.00268469	0.00145528	0.01433330
37.00000000	0.00006637	0.00103383	0.00206618	0.01394649
38.00000000	0.00004669	0.00163540	0.00342242	0.01168935
39.00000000	0.00003861	0.00236261	0.00407879	0.00494644
40.00000000	0.00003392	0.00174648	0.00405384	0.00300698
41.00000000	0.00002891	0.00125551	0.00354660	0.00316546
42.00000000	0.00002558	0.00057318	0.00274931	0.00636233
43.00000000	0.00002439	0.00074618	0.00180145	0.00654991
44.00000000	0.00002358	0.00074469	0.00096791	0.00480409
45.00000000	0.00002228	0.00037344	0.00095214	0.00280712
46.00000000	0.00002016	0.00022254	0.00140912	0.00405074
47.00000000	0.00001778	0.00019044	0.00185699	0.00411577
48.00000000	0.00001572	0.00020104	0.00196984	0.00372341
49.00000000	0.00001393	0.00013480	0.00176064	0.00354969
50.00000000	0.00001231	0.00009161	0.00135651	0.00134510
51.00000000	0.00001097	0.00007556	0.00089935	0.00268021
52.00000000	0.00000971	0.00008118	0.00057483	0.00276385
53.00000000	0.00000897	0.00009847	0.00067718	0.00264150
54.00000000	0.00000828	0.00009797	0.00093879	0.00325190
55.00000000	0.00000743	0.00014843	0.00103378	0.00245263
56.00000000	0.00000660	0.00017211	0.00097696	0.00244337
57.00000000	0.00000587	0.00008107	0.00081397	0.00093167
58.00000000	0.00000529	0.00009032	0.00059677	0.00047872
59.00000000	0.00000492	0.00007111	0.00039069	0.00093524
60.00000000	0.00000471	0.00005518	0.00028316	0.00138123
61.00000000	0.00000450	0.00002569	0.00031180	0.00189704
62.00000000	0.00000416	0.00003429	0.00037316	0.00157625
63.00000000	0.00000369	0.00002704	0.00039902	0.00281094
64.00000000	0.00000322	0.00003052	0.00058781	0.00266303
65.00000000	0.00000285	0.00001439	0.00040827	0.00264272
66.00000000	0.00000258	0.00002058	0.00026155	0.00266678
67.00000000	0.00000239	0.00002699	0.00019839	0.00263128
68.00000000	0.00000223	0.00003450	0.00019451	0.00315521
69.00000000	0.00000207	0.00002629	0.00020883	0.00140068
70.00000000	0.00000191	0.00004710	0.00021248	0.00245267
71.00000000	0.00000177	0.00002145	0.00019742	0.00221860
72.00000000	0.00000164	0.00001425	0.00016914	0.00127613
73.00000000	0.00000153	0.00000776	0.00013929	0.00060021
74.00000000	0.00000141	0.00000787	0.00011922	0.00074024
75.00000000	0.00000131	0.00000827	0.00011230	0.00115892
76.00000000	0.00000123	0.00002402	0.00011138	0.00130021
77.00000000	0.00000116	0.00000667	0.00010762	0.00104141
78.00000000	0.00000111	0.00001197	0.00009717	0.00077652
79.00000000	0.00000105	0.00001189	0.00008034	0.00074054
80.00000000	0.00000097	0.00000797	0.00006101	0.00076619
81.00000000	0.00000091	0.00001214	0.00004562	0.00048812
82.00000000	0.00000086	0.00000801	0.00004140	0.00028232
83.00000000	0.00000083	0.00000635	0.00004696	0.00032342
84.00000000	0.00000085	0.00000441	0.00005369	0.00080821
85.00000000	0.00000077	0.00000951	0.00005651	0.00106096
86.00000000	0.00000071	0.00000567	0.00005418	0.00089565
87.00000000	0.00000067	0.00000634	0.00004761	0.00092008
88.00000000	0.00000066	0.00000544	0.00003840	0.00050106
89.00000000	0.00000065	0.00000374	0.00002857	0.00040354
90.00000000	0.00000065	0.00000601	0.00002069	0.00031790
91.00000000	0.00000064	0.00000648	0.00001758	0.00041430
92.00000000	0.00000064	0.00000800	0.00001922	0.00060881
93.00000000	0.00000065	0.00000593	0.00002227	0.00046320
94.00000000	0.00000067	0.00000917	0.00002446	0.00061781
95.00000000	0.00000061	0.00001095	0.00002508	0.00062870
96.00000000	0.00000137	0.00000433	0.00002411	0.00067762
97.00000000	0.00000194	0.00000825	0.00002184	0.00061832
98.00000000	0.00000124	0.00000441	0.00001867	0.00043345
99.00000000	0.00000161	0.00000346	0.00001514	0.00029515
100.00000000	0.00000084	0.00000140	0.00001186	0.00056117
101.00000000	0.00000063	0.00000160	0.00000958	0.00056763
102.00000000	0.00000069	0.00000130	0.00000880	0.00056841
103.00000000	0.00000090	0.00000165	0.00000922	0.00029630
104.00000000	0.00000126	0.00000115	0.00000999	0.00033670
105.00000000	0.00000125	0.00000058	0.00001050	0.00018074
106.00000000	0.00000108	0.00000112	0.00001052	0.00031001
107.00000000	0.00000093	0.00000197	0.00001003	0.00028007
108.00000000	0.00000084	0.00000124	0.00000916	0.00018022
109.00000000	0.00000072	0.00000092	0.00000804	0.00019839
110.00000000	0.00000058	0.00000056	0.00000683	0.00017152
111.00000000	0.00000046	0.00000072	0.00000566	0.00016430
112.00000000	0.00000041	0.00000083	0.00000469	0.00009022
113.00000000	0.00000039	0.00000099	0.00000406	0.00017410
114.00000000	0.00000042	0.00000137	0.00000385	0.00015627
115.00000000	0.00000037	0.00000034	0.00000401	0.00008289
116.00000000	0.00000033	0.00000108	0.00000434	0.00012206
117.00000000	0.00000033	0.00000154	0.00000462	0.00015171
118.00000000	0.00000033	0.00000187	0.00000472	0.00013150
119.00000000	0.00000032	0.00000219	0.00000459	0.00012968
120.00000000	0.00000031	0.00000114	0.00000421	0.00005882
121.00000000	0.00000032	0.00000106	0.00000364	0.00002709
122.00000000	0.00000031	0.00000078	0.00000297	0.00004636
123.00000000	0.00000031	0.00000051	0.00000238	0.00002427
124.00000000	0.00000032	0.00000056	0.00000205	0.00002172
125.00000000	0.00000031	0.00000043	0.00000209	0.00004914
126.00000000	0.00000031	0.00000067	0.00000232	0.00007257
127.00000000	0.00000031	0.00000045	0.00000256	0.00005807
128.00000000	0.00000031	0.00000037	0.00000271	0.00006038
129.00000000	0.00000031	0.00000056	0.00000272	0.00006835
130.00000000	0.00000031	0.00000076	0.00000261	0.00007799
131.00000000	0.00000031	0.00000015	0.00000241	0.00005068
132.00000000	0.00000031	0.00000077	0.00000218	0.00006844
133.00000000	0.00000031	0.00000064	0.00000198	0.00005855
134.00000000	0.00000031	0.00000022	0.00000185	0.00003733
135.00000000	0.00000032	0.00000021	0.00000178	0.00003830
136.00000000	0.00000031	0.00000025	0.00000178	0.00004866
137.00000000	0.00000031	0.00000024	0.00000181	0.00005323
138.00000000	0.00000031	0.00000018	0.00000185	0.00005846
139.00000000	0.00000031	0.00000021	0.00000188	0.00005729
140.00000000	0.00000031	0.00000083	0.00000188	0.00008342
141.00000000	0.00000031	0.00000045	0.00000187	0.00006110
142.00000000	0.00000031	0.00000051	0.00000183	0.00003529
143.00000000	0.00000031	0.00000029	0.00000178	0.00003536
144.00000000	0.00000031	0.00000018	0.00000172	0.00003691
145.00000000	0.00000031	0.00000019	0.00000167	0.00003944
146.00000000	0.00000031	0.00000017	0.00000163	0.00004198
147.00000000	0.00000031	0.00000012	0.00000162	0.00005704
148.00000000	0.00000031	0.00000018	0.00000163	0.00003557
149.00000000	0.00000031	0.00000009	0.00000164	0.00001534
150.00000000	0.00000031	0.00000009	0.00000166	0.00001100
151.00000000	0.00000032	0.00000010	0.00000167	0.00001299
152.00000000	0.00000031	0.00000021	0.00000167	0.00002262
153.00000000	0.00000031	0.00000016	0.00000166	0.00002695
154.00000000	0.00000031	0.00000016	0.00000164	0.00001065
155.00000000	0.00000031	0.00000019	0.00000162	0.00001682
156.00000000	0.00000031	0.00000011	0.00000160	0.00001654
157.00000000	0.00000034	0.00000017	0.00000159	0.00001148
158.00000000	0.00000032	0.00000009	0.00000159	0.00001552
159.00000000	0.00000032	0.00000007	0.00000160	0.00000778
160.00000000	0.00000031	0.00000008	0.00000160	0.00001046
161.00000000	0.00000031	0.00000020	0.00000161	0.00000990
162.00000000	0.00000031	0.00000018	0.00000161	0.00000543
163.00000000	0.00000031	0.00000020	0.00000161	0.00000498
164.00000000	0.00000031	0.00000024	0.00000160	0.00000557
165.00000000	0.00000031	0.00000022	0.00000160	0.00000340
166.00000000	0.00000031	0.00000022	0.00000159	0.00000381
167.00000000	0.00000031	0.00000020	0.00000159	0.00000391
168.00000000	0.00000031	0.00000015	0.00000159	0.00000409
169.00000000	0.00000031	0.00000018	0.00000159	0.00000736
170.00000000	0.00000031	0.00000014	0.00000159	0.00000813
171.00000000	0.00000031	0.00000013	0.00000159	0.00000724
172.00000000	0.00000031	0.00000009	0.00000159	0.00000564
173.00000000	0.00000031	0.00000018	0.00000159	0.00000592
174.00000000	0.00000031	0.00000012	0.00000159	0.00000240
175.00000000	0.00000031	0.00000010	0.00000159	0.00000228
176.00000000	0.00000032	0.00000009	0.00000159	0.00000242
177.00000000	0.00000031	0.00000009	0.00000159	0.00000625
178.00000000	0.00000031	0.00000012	0.00000159	0.00000775
179.00000000	0.00000031	0.00000010	0.00000159	0.00000689
180.00000000	0.00000031	0.00000008	0.00000159	0.00000465
181.00000000	0.00000031	0.00000009	0.00000159	0.00000313
182.00000000	0.00000031	0.00000009	0.00000159	0.00000231
183.00000000	0.00000031	0.00000007	0.00000159	0.00000266
184.00000000	0.00000031	0.00000008	0.00000159	0.00000337
185.00000000	0.00000031	0.00000008	0.00000159	0.00000225
186.00000000	0.00000031	0.00000008	0.00000159	0.00000341
187.00000000	0.00000031	0.00000007	0.00000159	0.00000425
188.00000000	0.00000031	0.00000007	0.00000159	0.00000223
189.00000000	0.00000031	0.00000007	0.00000159	0.00000310
190.00000000	0.00000031	0.00000007	0.00000159	0.00000308
191.00000000	0.00000031	0.00000010	0.00000159	0.00000303
192.00000000	0.00000031	0.00000010	0.00000159	0.00000325
193.00000000	0.00000031	0.00000010	0.00000159	0.00000195
194.00000000	0.00000031	0.00000010	0.00000159	0.00000197
195.00000000	0.00000031	0.00000010	0.00000159	0.00000291
196.00000000	0.00000031	0.00000010	0.00000159	0.00000307
197.00000000	0.00000031	0.00000010	0.00000159	0.00000289
198.00000000	0.00000031	0.00000008	0.00000159	0.00000221
199.00000000	0.00000031	0.00000008	0.00000159	0.00000202


==> plot/loadprofile.txt <==
0.50000	0.38355	0.38716	0.37942	0.40039	0.38144	0.37286	0.37391	0.38143	0.37186	0.37978	0.38371	0.36359	0.38777	0.35357	0.40787	0.39193	0.36018	0.38338	0.39310	0.41039	0.39556	0.40155	0.39054	0.37901	0.39356	0.39853	0.38816	0.39399	0.38657	0.36129	0.40200	0.40602	0.34817	0.41047	0.38610	0.39051	0.39098	0.36881	0.37722	0.40996	0.37871	0.36196	0.37699	0.38751	0.41287	0.38253	0.39054	0.38823	0.37040	0.38727	0.37584	0.37394	0.36477	0.38925	0.39517	0.39659	0.40142	0.37261	0.39684	0.36019	0.38478	0.42660	0.40176	0.39880	0.37081	0.38838	0.38371	0.35545	0.35449	0.38472	0.39887	0.41335	0.39807	0.39445	0.41607	0.38824	0.40789	0.38227	0.38915	0.40013	0.40486	0.41311	0.37511	0.39688	0.38049	0.37988	0.40161	0.37821	0.39412	0.39075	0.37344	0.37943	0.35588	0.39308	0.38580	0.36439	0.36973	0.39131	0.39703	0.40576	0.36660	0.36613	0.39229	0.36732	0.36614	0.35823	0.36329	0.39430	0.41380	0.40559	0.40020	0.40389	0.39958	0.40954	0.34930	0.37545	0.39524	0.36907	0.38185	0.40983	0.37353	0.40005	0.41328	0.41962	0.37335	0.37876	0.39963	0.38013	0.37446	0.40212	0.37604	0.37639	0.34245	0.38163	0.39673	0.38841	0.39335	0.37973	0.38232	0.37418	0.38555	0.37695	0.41882	0.38547	0.36444	0.39017	0.40092	0.42956	0.37561	0.35433	0.39512	0.37350	0.39537	0.37296	0.39622	0.40275	0.35959	0.38026	0.35719	0.39791	0.41051	0.38389	0.39201	0.36664	0.35892	0.38851	0.34967	0.38001	0.38500	0.39809	0.35742	0.35726	0.39214	0.37655	0.36888	0.37636	0.37002	0.36492	0.38475	0.36227	0.36730	0.40380	0.38418	0.36763	0.42265	0.41613	0.39376	0.36137	0.38388	0.39000	0.37273	0.36161	0.37586	0.38258	0.41956	0.40092	0.39395	0.35813	0.38091	0.39904	0.37733	0.39394	0.38600	0.40528	0.35849	0.37785	0.40156	0.39944	0.39733	0.41942	0.41647	0.37360	0.34958	0.39332	0.39906	0.37938	0.35818	0.39772	0.41178	0.37702	0.39255	0.39901	0.37930	0.38154	0.37709	0.36959	0.38767	0.39982	0.35038	0.37718	0.41652	0.38471	0.38823	0.37415	0.37464	0.40801	0.39630	0.35530	0.37425	0.38768	0.39433	0.40750	0.39050	0.36165	0.38833	0.37659	0.40589	0.38542	0.39495	0.40734	0.39746	0.40877	0.40914	0.36265	0.36898	0.35074	0.39130	0.37959	0.40738	0.40075	0.40385	0.39617	0.39317	0.39136	0.38845	0.39037	0.40107	0.39667	0.38814	0.40173	0.38063	0.36726	0.38297	0.40967	0.42209	0.36205	0.43401	0.37562	0.39703	0.36821	0.39418	0.38982	0.38721	0.36407	0.38146	0.37692	0.39149	0.37891	0.36956	0.39031	0.39999	0.38662	0.39189	0.36644	0.37883	0.39434	0.40415	0.36361	0.34088	0.38210	0.35866	0.37208	0.40884	0.38278	0.39574	0.36530	0.38482	0.39147	0.33518	0.38713	0.37288	0.37696	0.39501	0.39236	0.37553	0.38548	0.40698	0.41058	0.36318	0.35854	0.39484	0.39616	0.38256	0.40648	0.38191	0.37776	0.41033	0.35482	0.38833	0.38866	0.41074	0.40227	0.38293	0.39239	0.40916	0.36903	0.38171	0.38073	0.41280	0.39707	0.36857	0.38349	0.36445	0.37127	0.34778	0.38993	0.41346	0.39357	0.36422	0.34799	0.40502	0.40062	0.36564	0.35955	0.36720	0.40557	0.36356	0.38164	0.34319	0.38261	0.40931	0.40781	0.36793	0.41966	0.36212	0.36880	0.39612	0.38132	0.37043	0.37375	0.37428	0.37297	0.39834	0.38235	0.39538	0.37429	0.38811	0.36418	0.37266	0.39590	0.39576	0.40145	0.37139	0.38927	0.32829	0.34815	0.36816	0.36879	0.38696	0.35579	0.38126	0.36606	0.39603	0.38742	0.38160	0.40082	0.38638	0.42292	0.37086	0.36143	0.40867	0.38362	0.39650	0.36093	0.36682	0.39719	0.33945	0.36540	0.38297	0.41768	0.38725	0.39448	0.39286	0.34709	0.35653	0.37118	0.38868	0.37804	0.39513	0.40614	0.39303	0.39861	0.38322	0.40650	0.36098	0.37040	0.39326	0.39887	0.36876	0.37164	0.35449	0.38272	0.35461	0.39728	0.37515	0.38435	0.37977	0.37546	0.41757	0.35548	0.41545	0.36838	0.40379	0.36652	0.41089	0.35475	0.40466	0.36576	0.39866	0.43022	0.39162	0.40140	0.37022	0.38816	0.41796	0.38995	0.39938	0.42212	0.38335	0.37761	0.39730	0.39333	0.39034	0.39822	0.34457	0.37323	0.39619	0.38537	0.38147	0.35599	0.39830	0.36045	0.36906	0.41601	0.37542	0.38189	0.38962	0.42516	0.39386	0.39384	0.38486	0.34451	0.38439	0.39068	0.39064	0.39244	0.38548	0.36175	0.41087	0.39064	0.38150	0.35485	0.36984	0.38854	0.40668	0.38390	0.38932	0.38344	0.39213	0.34694	0.38903	0.38118	0.35306	0.37031	0.40204	0.38456	0.39634	0.37551	0.37784	0.37160	0.35651	0.37271	0.40725	0.41149	0.39132	0.36753	0.35523	0.36199	0.39889	0.34507	0.37456	0.39690	0.35044	0.38650	0.35719	0.40376	0.38421	0.39449	0.39522	0.38336	0.35828	0.39819	0.37488	0.38007	0.41432	0.38811	0.38535	0.38235	0.39285	0.39261	0.38027	0.37653	0.39776	0.37621	0.38126	0.39894	0.38522	0.35892	0.38165	0.37590	0.40235	0.37443	0.43688	0.39541	0.40067	0.37919	0.37186	0.36349	0.41441	0.39466	0.39959	0.41326	0.38322	0.35298	0.37394	0.37056	0.39669	0.35983	0.37226	0.37629	0.37258	0.35839	0.38421	0.38234	0.37210	0.39191	0.37064	0.36771	0.37916	0.36104	0.36462	0.36137	0.38222	0.36807	0.39331	0.38637	0.38030	0.36330	0.37030	0.39809	0.37652	0.36077	0.37305	0.35020	0.38747	0.37489	0.38528	0.42536	0.38242	0.40321	0.40446	0.36877	0.38916	0.40148	0.37626	0.33458	0.38190	0.40108	0.38149	0.40779	0.40674	0.38529	0.39500	0.39425	0.39826	0.40848	0.38925	0.40719	0.38865	0.40824	0.42186	0.38070	0.39772	0.35172	0.36522	0.40780	0.39003	0.39556	0.40433	0.39213	0.36422	0.41094	0.40903	0.40544	0.35996	0.36534	0.33690	0.38248	0.37621	0.40530	0.36445	0.37021	0.40388	0.40311	0.39577	0.37196	0.38991	0.39782	0.39127	0.40036	0.39350	0.37348	0.37185	0.37572	0.39078	0.39923	0.33837	0.37740	0.37439	0.37924	0.39026	0.32650	0.36898	0.35526	0.38556	0.37465	0.38546	0.39574	0.37019	0.38002	0.37071	0.38359	0.38675	0.37705	0.38578	0.37709	0.37310	0.37642	0.34925	0.38175	0.39690	0.36950	0.35661	0.40291	0.40352	0.38591	0.39278	0.37656	0.36572	0.35137	0.40621	0.41345	0.37134	0.35910	0.37093	0.37647	0.35242	0.41432	0.39616	0.38515	0.40971	0.37514	0.41567	0.41513	0.36243	0.35829	0.42077	0.38328	0.38244	0.38953	0.37277	0.38951	0.39297	0.40740	0.40866	0.39782	0.41477	0.37775	0.40254	0.39074	0.36631	0.40323	0.39298	0.38745	0.41421	0.37690	0.38209	0.36797	0.39134	0.37965	0.39430	0.34649	0.37424	0.41888	0.38951	0.42254	0.36086	0.38040	0.37593	0.39303	0.37828	0.37526	0.39524	0.40684	0.39164	0.41490	0.37954	0.40301	0.38985	0.37201	0.37112	0.37108	0.41179	0.34050	0.37824	0.38690	0.41362	0.38181	0.37483	0.36903	0.37753	0.40495	0.38609	0.40778	0.36467	0.38565	0.35566	0.36407	0.41825	0.39162	0.35452	0.35529	0.37358	0.34919	0.37798	0.37527	0.38711	0.37025	0.36803	0.37439	0.36574	0.38897	0.39074	0.38075	0.36930	0.37748	0.37049	0.36263	0.39658	0.40937	0.36781	0.39251	0.34660	0.42525	0.36777	0.36715	0.35935	0.35287	0.38082	0.34902	0.38260	0.38726	0.36529	0.35901	0.37943	0.38625	0.39016	0.39606	0.35061	0.42198	0.37739	0.40004	0.37921	0.37200	0.40857	0.37007	0.39397	0.37194	0.41103	0.38513	0.37155	0.43716	0.42092	0.42543	0.39621	0.36316	0.38234	0.40423	0.37731	0.36268	0.37676	0.37456	0.38833	0.41277	0.34285	0.38618	0.36718	0.40488	0.37094	0.36541	0.34682	0.38797	0.35890	0.37795	0.39199	0.42501	0.38476	0.41247	0.37910	0.39277	0.41174	0.37504	0.37943	0.36928	0.40471	0.36994	0.41458	0.39561	0.38661	0.40242	0.39910	0.39535	0.40044	0.39446	0.37668	0.37499	0.39731	0.42570	0.38515	0.38801	0.39677	0.37680	0.38038	0.35131	0.38395	0.37925	0.35419	0.37215	0.41076	0.37223	0.41676	0.39663	0.40692	0.42077	0.39509	0.40319	0.38308	0.38727	0.41258	0.39956	0.38909	0.37258	0.37171	0.38938	0.38350	0.41268	0.39967	0.39404	0.40495	0.39704	0.40237	0.40122	0.42193	0.41727	0.39250	0.37722	0.38476	0.38852	0.38244	0.40326	0.36148	0.39258	0.40969	0.40108	0.41758	0.37455	0.35320	0.39775	0.39005	0.39743	0.40906	0.39433	0.37659	0.35963	0.41714	0.36890	0.39840	0.35739	0.37847	0.38920	0.38652	0.37390	0.41362	0.41025	0.39121	0.38667	0.41868	0.35751	0.37156	0.40479	0.39347	0.39485	0.39062	0.35882	0.40795	0.38273	0.39344	0.37513	0.41223	0.37678	0.38529	0.41715	0.37739	0.38787	0.41217	0.38084	0.38675	0.41073	0.34789	0.39358	0.40182	0.41404	0.36619	0.40880	0.35535	0.36191	0.37858	0.40855	0.37712	0.38231	0.36747	0.38353	0.36124	0.36295	0.35872	0.40495	0.39915	0.39423	0.36847	0.37606	0.39235	0.37630	0.39185	0.35677	0.40291	0.35001	0.37888	0.42157	0.40156	0.36049	0.35897	0.37072	0.38448	0.38874	0.38035	0.36134	0.38842	0.40218	0.39565	0.39398	0.40221
1.50000	0.35282	0.35819	0.32800	0.33853	0.35369	0.35515	0.34539	0.37138	0.35024	0.34287	0.35993	0.35572	0.35894	0.34410	0.32464	0.37109	0.34173	0.38404	0.35521	0.32751	0.33663	0.32656	0.34425	0.35350	0.36946	0.32996	0.36861	0.34033	0.37203	0.34942	0.35243	0.31926	0.34370	0.34242	0.36737	0.36373	0.30254	0.40075	0.38067	0.35275	0.35084	0.34738	0.33930	0.33514	0.34440	0.36880	0.35198	0.36709	0.36475	0.33923	0.35765	0.37113	0.35158	0.34414	0.37809	0.35805	0.32343	0.35640	0.35522	0.33377	0.37102	0.39211	0.39045	0.35929	0.34053	0.37065	0.35732	0.36293	0.32689	0.34768	0.34488	0.34266	0.36593	0.36546	0.35603	0.35624	0.33321	0.33744	0.34577	0.33674	0.34174	0.37403	0.34358	0.33222	0.38465	0.37606	0.35630	0.35638	0.39725	0.34788	0.34236	0.34773	0.36594	0.35803	0.36954	0.36883	0.36817	0.35894	0.36169	0.38146	0.36868	0.38611	0.36250	0.38365	0.34986	0.36199	0.34910	0.34544	0.33804	0.32034	0.36170	0.35378	0.39286	0.37441	0.34117	0.35305	0.34984	0.34520	0.34791	0.32168	0.32539	0.36424	0.35061	0.35928	0.36841	0.37227	0.35038	0.31794	0.34876	0.38285	0.36290	0.32369	0.34237	0.34516	0.36130	0.36515	0.34739	0.37406	0.37292	0.35636	0.35790	0.36721	0.35138	0.35791	0.30954	0.39920	0.38724	0.36753	0.37021	0.36285	0.34120	0.36155	0.34910	0.35792	0.37693	0.37360	0.36939	0.38031	0.34806	0.31375	0.33317	0.36573	0.37719	0.36040	0.35478	0.34620	0.35340	0.35954	0.36043	0.35170	0.35658	0.36997	0.34275	0.35492	0.35444	0.36608	0.33596	0.34572	0.34687	0.34743	0.36974	0.37307	0.32794	0.37185	0.37661	0.37604	0.36477	0.35218	0.31295	0.33494	0.32227	0.37374	0.39826	0.38146	0.34406	0.34960	0.34494	0.36035	0.33965	0.33386	0.37165	0.35659	0.36351	0.35614	0.33525	0.34978	0.36616	0.39722	0.37153	0.32994	0.38470	0.33564	0.35125	0.30426	0.37560	0.35186	0.37436	0.37960	0.35348	0.37340	0.35851	0.33798	0.35063	0.33548	0.35903	0.32918	0.39107	0.33030	0.31783	0.35414	0.36528	0.37245	0.32465	0.36055	0.35142	0.33363	0.33970	0.34133	0.34023	0.34888	0.36210	0.37256	0.35382	0.36873	0.35869	0.34690	0.36659	0.36434	0.33722	0.36816	0.34334	0.35255	0.36531	0.34620	0.34762	0.34086	0.35558	0.33384	0.35457	0.34419	0.33698	0.37684	0.37837	0.38495	0.37223	0.33786	0.35463	0.35368	0.33969	0.37065	0.37659	0.37235	0.35476	0.35105	0.37912	0.36526	0.35670	0.36025	0.34893	0.32899	0.33600	0.35271	0.33707	0.36971	0.35702	0.35840	0.35842	0.34895	0.34994	0.34164	0.33715	0.33097	0.33334	0.30678	0.35333	0.40349	0.34123	0.37191	0.36627	0.35506	0.37165	0.36118	0.36728	0.35409	0.34311	0.35077	0.35562	0.36959	0.36970	0.37103	0.37423	0.36771	0.34808	0.35455	0.34661	0.36789	0.33693	0.35997	0.33096	0.34864	0.37182	0.37480	0.38572	0.31715	0.33489	0.34348	0.36357	0.34088	0.34298	0.35350	0.38311	0.37377	0.36258	0.34773	0.37049	0.33505	0.37241	0.34990	0.33121	0.34697	0.34538	0.34013	0.33329	0.37031	0.37789	0.36836	0.35829	0.33461	0.33535	0.38943	0.36384	0.36097	0.36580	0.37202	0.38311	0.35308	0.39069	0.38222	0.37873	0.34154	0.36108	0.35440	0.33954	0.35393	0.34785	0.36771	0.35626	0.35572	0.35873	0.35940	0.35975	0.34420	0.34823	0.34654	0.36536	0.38026	0.35293	0.37415	0.38323	0.33197	0.35586	0.36892	0.33148	0.35367	0.33193	0.39707	0.33756	0.35912	0.36846	0.36323	0.36170	0.37418	0.36449	0.32423	0.34383	0.37940	0.36183	0.35521	0.35162	0.36320	0.34568	0.38453	0.35010	0.32512	0.35968	0.32695	0.34217	0.36492	0.33582	0.37687	0.36628	0.32337	0.35993	0.34459	0.34821	0.34590	0.37192	0.33902	0.34756	0.33528	0.35860	0.37771	0.32803	0.35981	0.37017	0.36815	0.35133	0.35729	0.34039	0.34412	0.34369	0.36854	0.32482	0.37449	0.35793	0.33694	0.38319	0.35139	0.34848	0.37335	0.36787	0.34640	0.36122	0.36435	0.34753	0.35955	0.37189	0.36988	0.33696	0.36247	0.33578	0.33553	0.36063	0.34071	0.37017	0.34011	0.32270	0.32348	0.35990	0.33522	0.34371	0.33641	0.36668	0.36142	0.33945	0.36838	0.36710	0.33658	0.32912	0.35830	0.32643	0.36000	0.34439	0.35625	0.34456	0.34692	0.36459	0.33550	0.35625	0.37439	0.32206	0.38074	0.35492	0.38041	0.36113	0.36538	0.33569	0.35888	0.34736	0.34420	0.36157	0.36056	0.37109	0.36703	0.34668	0.38207	0.32948	0.33068	0.36818	0.34508	0.32842	0.38087	0.32116	0.38102	0.36183	0.35011	0.36797	0.35494	0.33987	0.37979	0.36650	0.35055	0.36151	0.36209	0.33982	0.39932	0.37040	0.33250	0.34222	0.35298	0.34462	0.34507	0.37970	0.37428	0.35419	0.34907	0.34432	0.35418	0.34801	0.39309	0.36531	0.36362	0.36898	0.35567	0.32518	0.33935	0.36461	0.37746	0.35744	0.36351	0.35664	0.33203	0.37426	0.35945	0.34215	0.36850	0.36538	0.33798	0.37073	0.32009	0.36375	0.33712	0.38116	0.35151	0.35533	0.35082	0.35151	0.33036	0.37660	0.35669	0.35866	0.35190	0.36767	0.35089	0.35853	0.35200	0.37301	0.33508	0.36665	0.35669	0.33696	0.35030	0.35286	0.33840	0.35566	0.36360	0.34347	0.38246	0.35504	0.36898	0.37526	0.36164	0.34422	0.34622	0.35906	0.36885	0.34855	0.34035	0.37530	0.34076	0.34627	0.35288	0.35781	0.35746	0.37471	0.34564	0.37744	0.36312	0.35164	0.36989	0.34118	0.35547	0.34564	0.35851	0.38273	0.35469	0.37192	0.33249	0.34181	0.35397	0.33547	0.37603	0.37531	0.35632	0.36863	0.35384	0.36702	0.34248	0.35156	0.35099	0.34171	0.34412	0.37766	0.38612	0.34285	0.35477	0.35904	0.35556	0.35593	0.36762	0.33874	0.34623	0.36756	0.37270	0.38983	0.35493	0.33404	0.34546	0.35168	0.31324	0.36973	0.37501	0.36702	0.33588	0.34031	0.36229	0.37262	0.34552	0.38273	0.34736	0.32694	0.33239	0.35140	0.35833	0.34546	0.38162	0.37886	0.31341	0.37939	0.33104	0.36235	0.35483	0.35537	0.34090	0.37993	0.34460	0.35362	0.35641	0.31291	0.35148	0.33324	0.36284	0.32647	0.37516	0.34922	0.35112	0.36855	0.35521	0.37375	0.36147	0.34220	0.32021	0.34699	0.33768	0.33782	0.36056	0.37295	0.33125	0.39704	0.33914	0.35139	0.35709	0.34359	0.37970	0.33094	0.33069	0.33716	0.36127	0.39816	0.39763	0.34961	0.34160	0.37279	0.36219	0.34300	0.38121	0.33133	0.37130	0.34634	0.34107	0.34727	0.34874	0.34632	0.34947	0.35808	0.38213	0.33097	0.35242	0.37965	0.33607	0.35106	0.35398	0.35868	0.31667	0.32179	0.33978	0.35928	0.35428	0.35189	0.37631	0.35666	0.32920	0.36166	0.34571	0.33279	0.36791	0.33574	0.36219	0.39698	0.35513	0.33888	0.36783	0.35715	0.34430	0.36902	0.34206	0.37431	0.35180	0.31938	0.35615	0.36555	0.37668	0.33371	0.36441	0.33402	0.33976	0.33137	0.36439	0.34823	0.37197	0.37234	0.34101	0.34100	0.35148	0.37341	0.37821	0.36156	0.36697	0.36725	0.37727	0.34293	0.34892	0.38185	0.35303	0.34695	0.35905	0.34578	0.37410	0.34459	0.37011	0.35435	0.37775	0.34528	0.34847	0.36161	0.34644	0.32999	0.37546	0.34697	0.37250	0.33185	0.37016	0.37487	0.34229	0.32773	0.36109	0.34243	0.37184	0.34163	0.31329	0.36109	0.37684	0.36330	0.35563	0.37526	0.36104	0.36061	0.35455	0.35004	0.36483	0.35260	0.35568	0.34337	0.36154	0.35384	0.32943	0.32632	0.33905	0.36260	0.35127	0.32114	0.39290	0.37180	0.38983	0.31965	0.34815	0.35223	0.36176	0.35640	0.35745	0.35218	0.35697	0.34871	0.31275	0.34874	0.34967	0.34209	0.40007	0.33830	0.35411	0.36956	0.35269	0.34034	0.34327	0.36144	0.36396	0.34769	0.32972	0.35444	0.35630	0.35882	0.35562	0.36495	0.39645	0.35793	0.36082	0.35347	0.38444	0.38404	0.39030	0.34143	0.38040	0.35306	0.39261	0.33971	0.35410	0.38876	0.37539	0.34661	0.35929	0.33961	0.36604	0.37524	0.38374	0.34833	0.34598	0.36911	0.34254	0.37533	0.36976	0.38859	0.35556	0.32837	0.34038	0.35741	0.35458	0.36461	0.37086	0.36551	0.35906	0.35074	0.37545	0.36105	0.35130	0.35417	0.34495	0.35433	0.33499	0.35684	0.35147	0.33878	0.37863	0.33928	0.34335	0.35497	0.37220	0.36126	0.35743	0.33019	0.35993	0.35248	0.32783	0.39821	0.39291	0.35749	0.34991	0.34029	0.33408	0.37300	0.36311	0.35791	0.37770	0.36922	0.35844	0.35614	0.33914	0.39831	0.35830	0.35568	0.34426	0.37101	0.36592	0.34937	0.34946	0.35615	0.36431	0.36680	0.34951	0.35775	0.37851	0.35426	0.35099	0.37024	0.33704	0.36454	0.33980	0.33987	0.38138	0.36906	0.33620	0.35379	0.32180	0.38090	0.36738	0.36729	0.35883	0.37534	0.36907	0.35075	0.36425	0.36603	0.35239	0.36656	0.36363	0.34582	0.36808	0.34837	0.36897	0.34472	0.31564	0.34793	0.36094	0.33542	0.33979	0.35990	0.35693	0.33728	0.36368	0.33517	0.33353	0.36243	0.36810	0.38437	0.34600	0.39085	0.35696	0.33933	0.36098	0.35765	0.34303	0.34307	0.33752	0.35141	0.32693	0.32909	0.38520	0.35290	0.34203	0.36637	0.36654	0.37731
2.50000	0.32445	0.34005	0.34744	0.32145	0.36527	0.29639	0.32344	0.31154	0.29894	0.33694	0.31263	0.35238	0.33847	0.34026	0.32548	0.33466	0.29378	0.35783	0.31510	0.33145	0.35762	0.31147	0.31739	0.33813	0.34554	0.32629	0.29316	0.31197	0.33721	0.33410	0.33315	0.30910	0.33399	0.32685	0.32114	0.29510	0.31144	0.28181	0.31763	0.32610	0.32868	0.32463	0.30213	0.32358	0.35089	0.34018	0.30372	0.34704	0.33631	0.33722	0.30691	0.32691	0.32463	0.32665	0.35147	0.35256	0.33622	0.35053	0.33188	0.32531	0.34825	0.32399	0.32559	0.32109	0.30309	0.35500	0.32998	0.31540	0.32309	0.34021	0.32566	0.33300	0.31390	0.34677	0.32768	0.35685	0.34393	0.34498	0.34684	0.35037	0.30644	0.31564	0.33225	0.35846	0.33231	0.33259	0.33377	0.30420	0.35957	0.33034	0.35021	0.31018	0.31743	0.31104	0.34602	0.30778	0.32248	0.32901	0.33857	0.31804	0.30100	0.33007	0.35112	0.29324	0.32973	0.32678	0.35476	0.31692	0.36398	0.31299	0.33573	0.30531	0.35150	0.31356	0.32741	0.33237	0.31482	0.33330	0.34754	0.30379	0.31004	0.37243	0.34019	0.33944	0.32818	0.31609	0.32498	0.33783	0.31384	0.33198	0.34446	0.31864	0.29976	0.34283	0.33055	0.32209	0.30708	0.33036	0.31437	0.35624	0.29853	0.33183	0.31258	0.32930	0.33887	0.30739	0.33625	0.35601	0.32934	0.30746	0.33931	0.31220	0.32006	0.32346	0.31188	0.31904	0.32768	0.32282	0.30591	0.31177	0.33639	0.33292	0.34000	0.30854	0.31482	0.35339	0.30929	0.33320	0.32515	0.32750	0.32237	0.34508	0.33441	0.32300	0.32456	0.31345	0.32823	0.27821	0.33692	0.31719	0.29257	0.33786	0.30330	0.33220	0.35374	0.31286	0.31340	0.31179	0.32270	0.29657	0.33666	0.34065	0.31152	0.33525	0.30309	0.31820	0.30554	0.33055	0.31216	0.33510	0.33114	0.33971	0.33850	0.32963	0.31669	0.34750	0.33928	0.31808	0.32029	0.32395	0.31365	0.31751	0.32222	0.34556	0.30263	0.34413	0.33007	0.33681	0.30236	0.30914	0.35110	0.31437	0.30145	0.36161	0.30713	0.32925	0.32716	0.31090	0.32363	0.31783	0.33065	0.33095	0.35050	0.29713	0.33333	0.32707	0.31912	0.35020	0.32229	0.33668	0.34138	0.33297	0.32352	0.34380	0.32950	0.34375	0.35050	0.31734	0.33790	0.35062	0.31457	0.33008	0.31332	0.34366	0.31315	0.30816	0.32635	0.34791	0.29220	0.36375	0.31235	0.30004	0.30860	0.31433	0.30730	0.32650	0.30661	0.32605	0.32062	0.34788	0.32235	0.34118	0.31401	0.32766	0.32379	0.34556	0.33173	0.29358	0.34687	0.31861	0.32210	0.32214	0.34705	0.34218	0.33581	0.34659	0.33785	0.32407	0.34822	0.34996	0.32558	0.32510	0.33474	0.32195	0.32325	0.32575	0.33656	0.32474	0.33442	0.32822	0.31956	0.31869	0.33892	0.35629	0.31710	0.31289	0.29600	0.29325	0.31464	0.31809	0.28538	0.30476	0.31841	0.30264	0.34973	0.31682	0.30878	0.33859	0.31396	0.30381	0.33316	0.34358	0.32424	0.34049	0.31304	0.33640	0.34605	0.29848	0.28177	0.32257	0.32643	0.31198	0.31640	0.34254	0.34496	0.29392	0.33219	0.33780	0.32231	0.31741	0.33392	0.28018	0.35894	0.33872	0.30887	0.34330	0.32603	0.35112	0.35940	0.30773	0.32286	0.34757	0.31648	0.32224	0.35781	0.30901	0.32233	0.32186	0.32030	0.30159	0.31466	0.28583	0.30771	0.32800	0.33854	0.29464	0.33638	0.32293	0.32317	0.31705	0.31108	0.33489	0.32783	0.35075	0.33229	0.33936	0.31995	0.28984	0.29863	0.32363	0.32932	0.36607	0.32208	0.34177	0.32042	0.33640	0.33313	0.32670	0.32052	0.28135	0.33133	0.33958	0.33623	0.32713	0.35796	0.32440	0.32410	0.33867	0.30496	0.33626	0.31648	0.34293	0.31135	0.35064	0.32269	0.31366	0.33028	0.31227	0.31699	0.33428	0.34451	0.33373	0.32879	0.31971	0.36203	0.31644	0.30262	0.30422	0.32533	0.33231	0.30088	0.33177	0.32096	0.31877	0.35858	0.31686	0.29566	0.33048	0.32323	0.33930	0.31986	0.32397	0.32914	0.35683	0.30575	0.32258	0.34152	0.31776	0.32542	0.30205	0.34087	0.35049	0.34389	0.30292	0.32050	0.32945	0.33809	0.33112	0.32447	0.35013	0.32843	0.30293	0.30687	0.30986	0.32266	0.31506	0.32798	0.32544	0.32587	0.31307	0.31424	0.31358	0.30994	0.31652	0.34310	0.33057	0.34921	0.31752	0.30577	0.34642	0.33461	0.32169	0.31694	0.31753	0.32294	0.32393	0.29699	0.34104	0.34634	0.31870	0.32051	0.33049	0.34176	0.33834	0.32992	0.33475	0.31686	0.29153	0.30210	0.32610	0.31831	0.34549	0.31837	0.34843	0.32427	0.32409	0.31174	0.32604	0.32541	0.31720	0.32058	0.30556	0.32881	0.31623	0.32090	0.33592	0.35107	0.32140	0.31547	0.33734	0.31438	0.32091	0.31624	0.30627	0.35861	0.35372	0.31094	0.32356	0.33396	0.29861	0.31714	0.31901	0.29816	0.31143	0.36069	0.28834	0.32967	0.30497	0.28008	0.32104	0.34072	0.31469	0.32340	0.34678	0.35820	0.32142	0.33724	0.29838	0.32176	0.31734	0.32971	0.32042	0.32305	0.28663	0.32496	0.31468	0.30613	0.29031	0.33059	0.34057	0.32889	0.32398	0.32796	0.35549	0.32976	0.35654	0.33593	0.32776	0.33401	0.28772	0.32810	0.34143	0.34036	0.28806	0.34108	0.32717	0.36359	0.31445	0.34629	0.34084	0.33096	0.33484	0.34724	0.31482	0.32092	0.34328	0.32244	0.30514	0.30456	0.34671	0.29271	0.35294	0.33328	0.29927	0.32248	0.31604	0.32346	0.34098	0.29906	0.32236	0.32168	0.33475	0.32314	0.28822	0.36169	0.32779	0.30707	0.33436	0.31851	0.35303	0.32285	0.30885	0.33298	0.31843	0.31258	0.30863	0.33097	0.33373	0.33706	0.33083	0.31219	0.33822	0.32437	0.36067	0.31688	0.31791	0.31063	0.31982	0.29486	0.34562	0.30583	0.33116	0.32922	0.34539	0.32694	0.32067	0.32451	0.33211	0.31270	0.32292	0.35328	0.31684	0.34727	0.32553	0.33214	0.32246	0.33798	0.32454	0.32005	0.31231	0.31500	0.35107	0.30722	0.33582	0.31512	0.31543	0.31459	0.34804	0.32643	0.35641	0.32101	0.30075	0.34109	0.32073	0.30361	0.30767	0.29210	0.31172	0.31722	0.31532	0.36139	0.32862	0.30731	0.31021	0.32377	0.31463	0.34333	0.34393	0.31732	0.30359	0.30786	0.33347	0.32449	0.31882	0.35813	0.33901	0.30791	0.35251	0.34594	0.31319	0.30328	0.31035	0.31079	0.34348	0.34472	0.34387	0.31590	0.32340	0.32375	0.31868	0.31047	0.32162	0.28784	0.30891	0.31440	0.33997	0.32622	0.33682	0.30347	0.32286	0.33391	0.34128	0.31056	0.32107	0.34585	0.35699	0.34627	0.36695	0.31669	0.33351	0.34671	0.32141	0.29273	0.31448	0.35062	0.34838	0.31883	0.35239	0.32634	0.34172	0.29789	0.32948	0.31366	0.30457	0.32960	0.32554	0.33604	0.30728	0.34002	0.34537	0.28596	0.32069	0.32996	0.33920	0.31215	0.35022	0.33295	0.32785	0.35987	0.31873	0.33493	0.32727	0.32923	0.33230	0.31264	0.35337	0.31730	0.35922	0.34639	0.33830	0.34547	0.34726	0.32953	0.32371	0.33059	0.32308	0.32983	0.34801	0.31949	0.32266	0.30971	0.33919	0.32851	0.34150	0.31615	0.30430	0.29232	0.31814	0.34434	0.33116	0.32941	0.33531	0.33149	0.33326	0.34607	0.31629	0.30965	0.31283	0.32421	0.32376	0.32853	0.33139	0.33755	0.31365	0.34786	0.34924	0.30238	0.35597	0.31599	0.31520	0.31225	0.33751	0.33926	0.33013	0.33030	0.32572	0.32364	0.29897	0.31187	0.32972	0.31031	0.29952	0.30749	0.34544	0.31511	0.32105	0.30737	0.31857	0.31484	0.30887	0.32031	0.31503	0.30921	0.31863	0.33971	0.34991	0.29639	0.30420	0.35173	0.34684	0.33436	0.30902	0.30292	0.31487	0.32883	0.33316	0.35152	0.35391	0.32417	0.35212	0.33604	0.33128	0.31287	0.34084	0.31020	0.32492	0.33161	0.28444	0.31011	0.33987	0.31092	0.32293	0.31480	0.31689	0.33312	0.31068	0.33798	0.32507	0.33737	0.31493	0.33435	0.28022	0.34533	0.30447	0.32929	0.32085	0.32739	0.32600	0.30154	0.34336	0.32934	0.33368	0.34111	0.33771	0.33756	0.34555	0.32672	0.31294	0.31059	0.31732	0.31308	0.33176	0.33428	0.33629	0.33225	0.36071	0.33327	0.33757	0.33906	0.30355	0.29570	0.34112	0.36135	0.33720	0.33108	0.32024	0.31905	0.34163	0.32852	0.35192	0.30431	0.32361	0.34302	0.31456	0.32526	0.31901	0.32273	0.34310	0.34660	0.32082	0.30707	0.30811	0.30605	0.31486	0.31849	0.31466	0.34557	0.31663	0.30032	0.32734	0.32377	0.31612	0.33214	0.30963	0.34249	0.34336	0.32158	0.34070	0.36168	0.34081	0.32915	0.33032	0.37180	0.31440	0.32740	0.31851	0.35433	0.34740	0.33480	0.34104	0.34312	0.31419	0.31601	0.29421	0.32329	0.31092	0.28696	0.28330	0.34372	0.36109	0.31317	0.34159	0.34524	0.31839	0.29233	0.34641	0.33217	0.35884	0.31663	0.31945	0.34450	0.31983	0.30716	0.31784	0.29803	0.33670	0.34635	0.33646	0.31122	0.33166	0.30679	0.31437	0.34404	0.32804	0.33786	0.31689	0.33356	0.33589	0.33649	0.34619	0.30023	0.29431	0.31011	0.30877	0.33248	0.34949	0.34335	0.32342	0.33408	0.35077	0.33139	0.32461	0.31438	0.32702	0.33569	0.34488	0.32535	0.33939	0.31115	0.31889	0.33943	0.31369	0.32361	0.31407	0.31434	0.28469	0.28962	0.34945	0.31615	0.33633	0.30733
3.50000	0.31602	0.31620	0.34794	0.30714	0.29534	0.34516	0.33671	0.31295	0.34279	0.33569	0.31296	0.29498	0.34379	0.33683	0.32050	0.30287	0.30125	0.30050	0.32439	0.31655	0.31967	0.30809	0.31733	0.30508	0.32415	0.33478	0.32728	0.31374	0.32332	0.33645	0.30848	0.31829	0.31037	0.30641	0.29058	0.31812	0.31636	0.32192	0.28959	0.33025	0.32081	0.29515	0.33852	0.30042	0.33138	0.30917	0.34731	0.31191	0.30721	0.30241	0.32416	0.27957	0.32496	0.34765	0.30755	0.31168	0.31077	0.34307	0.32724	0.33962	0.33061	0.31114	0.31450	0.33849	0.31890	0.29114	0.30607	0.28546	0.32498	0.30998	0.32253	0.30679	0.30969	0.32652	0.30889	0.29867	0.32624	0.28752	0.33726	0.29354	0.32325	0.31766	0.32873	0.31393	0.32889	0.31033	0.32462	0.30843	0.35975	0.33381	0.30098	0.32034	0.32495	0.31120	0.35450	0.31683	0.32257	0.32434	0.32811	0.34678	0.29662	0.32920	0.35956	0.32019	0.33325	0.32484	0.30548	0.31263	0.32657	0.31670	0.30263	0.32043	0.32709	0.30588	0.31329	0.32483	0.30878	0.30487	0.31110	0.31166	0.34650	0.28527	0.31492	0.34151	0.29314	0.31484	0.30651	0.32532	0.35050	0.30396	0.27570	0.29788	0.31130	0.31319	0.30479	0.32185	0.31597	0.31193	0.33316	0.30090	0.33544	0.31524	0.30418	0.31414	0.31785	0.30393	0.30806	0.30070	0.33510	0.34187	0.32846	0.32492	0.34515	0.31518	0.33722	0.29328	0.33700	0.29021	0.33870	0.31268	0.32670	0.29336	0.32154	0.33171	0.31229	0.32090	0.34006	0.28429	0.31378	0.33539	0.30537	0.31208	0.32722	0.33048	0.30023	0.34389	0.31031	0.31966	0.32585	0.27769	0.31782	0.31115	0.30982	0.32161	0.33324	0.34984	0.31261	0.31215	0.32638	0.31387	0.31895	0.27640	0.33363	0.32733	0.30069	0.35416	0.31601	0.32464	0.27511	0.32481	0.30647	0.31331	0.30694	0.30731	0.33219	0.31323	0.30783	0.32714	0.29934	0.34403	0.30719	0.29815	0.33620	0.31723	0.31134	0.33617	0.33344	0.30065	0.31092	0.30947	0.32295	0.33784	0.34264	0.33347	0.32054	0.30734	0.32300	0.30349	0.33278	0.32432	0.31974	0.30485	0.31547	0.32828	0.30682	0.30229	0.32114	0.33092	0.31736	0.35095	0.31478	0.33046	0.31318	0.29689	0.34497	0.32448	0.32327	0.32583	0.31384	0.30905	0.30198	0.30969	0.29399	0.32445	0.27583	0.30915	0.32563	0.30302	0.32936	0.35130	0.31097	0.33429	0.29749	0.30984	0.30430	0.31717	0.33547	0.33935	0.32256	0.31118	0.32467	0.30426	0.31491	0.29591	0.30414	0.31504	0.32470	0.32228	0.30365	0.30552	0.31928	0.33581	0.32019	0.29739	0.34484	0.33313	0.30779	0.32637	0.32162	0.32571	0.30712	0.31001	0.29693	0.30810	0.30693	0.30778	0.30821	0.30575	0.31150	0.30645	0.33794	0.29874	0.30479	0.32857	0.30323	0.32842	0.32793	0.28202	0.33624	0.30580	0.31187	0.31540	0.32455	0.31175	0.31603	0.31930	0.32336	0.32785	0.30466	0.30985	0.32562	0.31154	0.31714	0.32966	0.32918	0.32662	0.34276	0.32797	0.30845	0.30981	0.32588	0.32159	0.32231	0.31899	0.29602	0.34161	0.31747	0.30663	0.31006	0.29935	0.32254	0.33041	0.31895	0.32085	0.29620	0.33213	0.30505	0.31510	0.34708	0.31930	0.32212	0.32154	0.31032	0.32829	0.30677	0.30645	0.31357	0.30630	0.31420	0.30831	0.30587	0.28346	0.33183	0.32346	0.30927	0.29831	0.32499	0.27461	0.30249	0.31802	0.34013	0.30371	0.30521	0.32614	0.33666	0.31041	0.31214	0.32657	0.28546	0.32523	0.30465	0.30469	0.29965	0.29171	0.33881	0.34994	0.31330	0.32586	0.32802	0.30143	0.33619	0.32715	0.32508	0.33202	0.34559	0.32185	0.30489	0.30947	0.29935	0.31318	0.29346	0.30929	0.29169	0.32189	0.32454	0.31597	0.35074	0.32733	0.31250	0.33132	0.33689	0.30720	0.30406	0.32335	0.30471	0.30670	0.30716	0.30963	0.30831	0.32101	0.33667	0.31799	0.32745	0.30770	0.32800	0.29248	0.31502	0.32084	0.31996	0.32076	0.32951	0.33695	0.32851	0.32666	0.33045	0.33450	0.33659	0.33894	0.30752	0.33599	0.32724	0.33342	0.33455	0.31306	0.29733	0.31228	0.31626	0.32377	0.32103	0.32279	0.31343	0.31514	0.31955	0.31329	0.33158	0.32345	0.32081	0.32298	0.33009	0.31951	0.32842	0.33558	0.31708	0.31871	0.29380	0.32495	0.32826	0.29758	0.34716	0.31769	0.30313	0.34023	0.31451	0.29606	0.31929	0.32893	0.30265	0.33586	0.29709	0.31803	0.31151	0.32417	0.31384	0.32816	0.33042	0.29760	0.31734	0.29632	0.33395	0.31884	0.32119	0.31113	0.32737	0.30461	0.30208	0.33360	0.32921	0.29482	0.31345	0.33206	0.28859	0.31854	0.31082	0.34353	0.32642	0.30903	0.29109	0.35651	0.29701	0.31246	0.30571	0.29680	0.32367	0.34472	0.31483	0.30138	0.28886	0.34152	0.30880	0.31501	0.28656	0.32715	0.31635	0.34062	0.33787	0.30944	0.31064	0.30848	0.31266	0.34210	0.31095	0.28981	0.31700	0.31080	0.32262	0.31081	0.30759	0.34237	0.34101	0.29576	0.31755	0.31238	0.31815	0.29324	0.32418	0.30403	0.33612	0.32088	0.30369	0.31463	0.35561	0.30631	0.33861	0.32666	0.30514	0.30270	0.31960	0.30983	0.30950	0.31396	0.30902	0.35206	0.32258	0.32573	0.32957	0.35332	0.32839	0.30529	0.30532	0.33078	0.30671	0.29717	0.31400	0.30835	0.33064	0.31247	0.35919	0.31282	0.33827	0.30960	0.31091	0.33138	0.34300	0.30061	0.29806	0.30870	0.31250	0.31280	0.33123	0.33004	0.32860	0.32135	0.31392	0.30395	0.28490	0.31938	0.33375	0.31212	0.33878	0.30307	0.31200	0.29445	0.31319	0.32784	0.31688	0.31748	0.30776	0.32919	0.33010	0.31976	0.32215	0.31710	0.31213	0.30475	0.31760	0.32853	0.31742	0.30919	0.29141	0.30536	0.33055	0.30512	0.33802	0.32289	0.33131	0.33606	0.32114	0.32936	0.31850	0.32216	0.30888	0.33569	0.28406	0.32950	0.30831	0.32104	0.28529	0.32942	0.32234	0.33581	0.28644	0.34290	0.29646	0.30097	0.34443	0.34495	0.32681	0.32957	0.34411	0.33269	0.31695	0.32219	0.30116	0.34329	0.33552	0.30695	0.28768	0.31759	0.31873	0.31062	0.35504	0.27928	0.32786	0.34028	0.32284	0.32575	0.34571	0.32737	0.30786	0.32054	0.34255	0.31418	0.35009	0.33032	0.30866	0.30040	0.28898	0.32418	0.31719	0.29531	0.33380	0.30914	0.30648	0.34000	0.30810	0.32129	0.33708	0.28760	0.31909	0.32306	0.27695	0.31498	0.34025	0.30167	0.33766	0.31329	0.33481	0.33116	0.31604	0.30752	0.30429	0.31483	0.31872	0.33407	0.34712	0.32158	0.29265	0.34716	0.31716	0.30996	0.28246	0.31445	0.32010	0.30819	0.32203	0.30530	0.32341	0.29978	0.30365	0.32677	0.30544	0.29066	0.32618	0.31788	0.29048	0.28808	0.30918	0.33462	0.30063	0.31305	0.30849	0.30092	0.32364	0.30836	0.30183	0.32739	0.32294	0.29168	0.34552	0.34094	0.30275	0.32888	0.31101	0.30576	0.33710	0.31773	0.31331	0.32041	0.31544	0.31816	0.33427	0.32144	0.31164	0.32378	0.31146	0.30044	0.30584	0.33657	0.32254	0.31907	0.30150	0.35816	0.35979	0.31016	0.31855	0.35489	0.30863	0.30679	0.29379	0.28311	0.31650	0.29669	0.33520	0.29839	0.31910	0.33052	0.30115	0.33273	0.31110	0.33092	0.30337	0.31831	0.30751	0.31516	0.27919	0.32822	0.32891	0.34200	0.30229	0.30837	0.29991	0.31224	0.31011	0.33150	0.32563	0.30833	0.32286	0.30977	0.32580	0.32166	0.31854	0.33103	0.34247	0.30734	0.33826	0.32334	0.31715	0.32809	0.31654	0.30084	0.32465	0.29420	0.32257	0.32377	0.31021	0.32141	0.30842	0.31200	0.29705	0.32253	0.27970	0.34441	0.30605	0.32230	0.29092	0.31231	0.30509	0.34208	0.32318	0.30699	0.31769	0.34054	0.33011	0.32879	0.31889	0.35549	0.33103	0.31898	0.30095	0.32265	0.30198	0.32914	0.30548	0.30338	0.32765	0.33417	0.30601	0.29944	0.29129	0.28985	0.32761	0.33607	0.29230	0.32339	0.33998	0.29746	0.30519	0.30926	0.31894	0.29559	0.31568	0.32001	0.31004	0.33228	0.29409	0.31735	0.31452	0.28880	0.32234	0.33044	0.34819	0.30222	0.30627	0.34135	0.34144	0.32639	0.34248	0.29144	0.33998	0.31853	0.31706	0.31777	0.33964	0.32065	0.33559	0.30548	0.31336	0.33252	0.34638	0.29281	0.28634	0.33146	0.29565	0.31448	0.30563	0.33425	0.32175	0.30403	0.31410	0.34912	0.33176	0.31749	0.30892	0.34018	0.32387	0.32054	0.31882	0.32552	0.32250	0.32339	0.31932	0.30820	0.29786	0.30601	0.30794	0.32189	0.31053	0.28664	0.34039	0.33219	0.33393	0.33743	0.34953	0.33303	0.30954	0.33579	0.31869	0.30369	0.33512	0.30353	0.32994	0.34422	0.30111	0.32429	0.30846	0.31065	0.32467	0.30517	0.31358	0.31750	0.32014	0.32701	0.34058	0.30911	0.32444	0.32855	0.29433	0.30842	0.31903	0.29893	0.31136	0.32391	0.32698	0.30282	0.31241	0.32062	0.32236	0.33129	0.32675	0.31408	0.31829	0.32862	0.31126	0.30315	0.32540	0.32143	0.32121	0.29166	0.28130	0.30385	0.31816	0.33308	0.32215	0.30342	0.32694	0.32541	0.35305	0.28504	0.29657	0.32318	0.34236	0.28902	0.32449	0.32356	0.31097	0.32419	0.31078	0.31547	0.30617	0.32465	0.28763	0.31475	0.30932	0.31136	0.29906	0.32919	0.31068	0.31123	0.32465	0.31299	0.33868
4.50000	0.33190	0.35624	0.34183	0.33738	0.29716	0.35785	0.32575	0.33583	0.30382	0.35175	0.31753	0.33061	0.31898	0.34659	0.36014	0.33658	0.35268	0.32324	0.35102	0.32397	0.33209	0.34456	0.33444	0.31647	0.34894	0.34004	0.32910	0.34530	0.35747	0.30549	0.34341	0.32083	0.34442	0.34957	0.36933	0.32256	0.29888	0.34865	0.33607	0.31501	0.30197	0.34108	0.36145	0.35229	0.33429	0.32192	0.31924	0.32485	0.29045	0.35120	0.31814	0.34477	0.32728	0.34118	0.31641	0.31122	0.32974	0.33767	0.35192	0.31499	0.36640	0.36777	0.34173	0.33473	0.33719	0.31692	0.33643	0.33708	0.34068	0.36564	0.33008	0.35947	0.31692	0.33935	0.34435	0.33894	0.31731	0.32726	0.33053	0.32821	0.31276	0.33285	0.35541	0.34685	0.31336	0.34866	0.34790	0.33291	0.33407	0.35064	0.32065	0.34151	0.33938	0.33861	0.32925	0.34486	0.37436	0.32866	0.37671	0.35333	0.33050	0.33677	0.32981	0.37458	0.35525	0.33289	0.32372	0.32490	0.33447	0.35427	0.32769	0.31624	0.36162	0.35794	0.34468	0.33063	0.33461	0.33149	0.33483	0.31294	0.31795	0.34003	0.34506	0.30982	0.33782	0.32541	0.32788	0.30441	0.29350	0.31030	0.33030	0.33680	0.32792	0.34360	0.34229	0.36455	0.30440	0.33940	0.32797	0.35171	0.33258	0.35888	0.34471	0.34921	0.32108	0.35329	0.34260	0.34279	0.34365	0.30419	0.32645	0.31273	0.31084	0.36637	0.34847	0.32295	0.31853	0.31663	0.30448	0.33070	0.31400	0.35456	0.35089	0.31801	0.33700	0.31383	0.32957	0.34383	0.32330	0.36601	0.33234	0.34718	0.34513	0.33503	0.33191	0.29790	0.33978	0.35664	0.33085	0.31724	0.35616	0.36353	0.32525	0.33231	0.32823	0.32232	0.32670	0.31834	0.32950	0.32325	0.35280	0.34008	0.34994	0.33914	0.31700	0.33536	0.34109	0.34965	0.36800	0.30311	0.33235	0.33633	0.35588	0.33307	0.33553	0.33221	0.32960	0.34809	0.30927	0.33360	0.32835	0.36787	0.32084	0.35849	0.36277	0.31978	0.34265	0.32673	0.33494	0.33453	0.33113	0.34357	0.34659	0.35733	0.35169	0.33674	0.32627	0.31199	0.34692	0.34766	0.32090	0.36474	0.35182	0.31856	0.35201	0.36310	0.33797	0.30401	0.34976	0.33105	0.33899	0.31211	0.31624	0.30835	0.33082	0.29845	0.37523	0.35589	0.34233	0.35088	0.33775	0.31500	0.31095	0.32152	0.31882	0.32230	0.32792	0.33704	0.32729	0.33475	0.32204	0.29384	0.35880	0.32390	0.30602	0.35010	0.31964	0.32022	0.33387	0.33144	0.30359	0.33273	0.31569	0.33696	0.32800	0.32940	0.36075	0.31933	0.35352	0.32629	0.33540	0.32074	0.35004	0.34471	0.30746	0.35172	0.29417	0.34338	0.32037	0.34078	0.33838	0.33504	0.33679	0.31793	0.31546	0.34161	0.32634	0.34607	0.34054	0.31449	0.33650	0.33993	0.31893	0.36670	0.33741	0.33932	0.34484	0.32900	0.34963	0.34201	0.33709	0.34503	0.33672	0.32108	0.28245	0.33636	0.34658	0.33817	0.33786	0.33130	0.35397	0.31510	0.30000	0.31895	0.31080	0.35085	0.35840	0.34183	0.34845	0.36469	0.34709	0.37592	0.35908	0.34066	0.34193	0.34171	0.32769	0.35152	0.35010	0.29533	0.32208	0.32767	0.31073	0.33059	0.34267	0.35843	0.36063	0.32722	0.33028	0.35134	0.33923	0.34370	0.28636	0.33549	0.32383	0.30713	0.34616	0.35205	0.33640	0.33040	0.33526	0.31168	0.34365	0.36483	0.34341	0.31852	0.33792	0.34028	0.31902	0.34383	0.34259	0.33659	0.32239	0.35869	0.33288	0.34375	0.32831	0.35253	0.31089	0.32610	0.32965	0.32592	0.34464	0.34386	0.37929	0.36052	0.35825	0.32701	0.33974	0.32333	0.33793	0.33292	0.32262	0.33601	0.34328	0.32950	0.32049	0.31370	0.34725	0.32672	0.30765	0.34290	0.35940	0.37197	0.31803	0.35429	0.36656	0.35163	0.35692	0.35157	0.35078	0.35084	0.32945	0.33776	0.32397	0.31411	0.34133	0.36170	0.32290	0.33380	0.36084	0.34200	0.33417	0.30273	0.35533	0.34187	0.33188	0.33815	0.35593	0.32465	0.31865	0.30918	0.31843	0.33843	0.35225	0.33991	0.35788	0.34000	0.33643	0.32879	0.34679	0.32245	0.34503	0.34811	0.33996	0.30032	0.35045	0.34026	0.31061	0.33956	0.30672	0.33181	0.34646	0.29963	0.33094	0.32592	0.32189	0.32927	0.34242	0.30629	0.36202	0.33768	0.34517	0.30761	0.32508	0.34180	0.32608	0.35189	0.33618	0.33461	0.37392	0.35269	0.33234	0.32997	0.31402	0.34470	0.32115	0.30893	0.31119	0.33133	0.32334	0.32998	0.32915	0.32579	0.33789	0.36175	0.31552	0.35493	0.31152	0.30644	0.31994	0.34037	0.31679	0.33779	0.33185	0.33472	0.32702	0.31723	0.35243	0.31511	0.32932	0.33835	0.32043	0.34806	0.32985	0.34758	0.34718	0.33073	0.31611	0.34126	0.29631	0.31472	0.33942	0.31377	0.34935	0.35743	0.34553	0.33890	0.33619	0.31704	0.35617	0.36874	0.32844	0.36569	0.33638	0.34946	0.36192	0.33483	0.32551	0.31727	0.31509	0.33167	0.30216	0.34025	0.30919	0.32716	0.31894	0.31813	0.32734	0.33889	0.33689	0.33249	0.33974	0.35641	0.35053	0.32762	0.33447	0.34230	0.34764	0.31096	0.33163	0.28756	0.33898	0.33993	0.32749	0.35283	0.33068	0.37252	0.32658	0.33071	0.33523	0.32774	0.32753	0.34606	0.33563	0.34276	0.31582	0.35167	0.34067	0.30084	0.32275	0.34775	0.33508	0.33447	0.34056	0.34250	0.35546	0.32405	0.31977	0.32368	0.32147	0.33844	0.34568	0.34335	0.34816	0.32679	0.30920	0.32542	0.30287	0.32905	0.31707	0.31961	0.30675	0.29973	0.32693	0.33919	0.31779	0.30813	0.33302	0.34054	0.34173	0.33553	0.32044	0.33227	0.33094	0.33609	0.33385	0.34666	0.32845	0.34297	0.34574	0.34500	0.31036	0.35630	0.32145	0.36103	0.32831	0.36357	0.32148	0.34698	0.30525	0.33981	0.30711	0.29578	0.34281	0.32186	0.34306	0.33821	0.34990	0.32356	0.32141	0.34596	0.36187	0.32334	0.35163	0.32345	0.31557	0.31739	0.35868	0.32036	0.33452	0.31265	0.34008	0.34957	0.31822	0.33315	0.32909	0.31216	0.32321	0.34249	0.34569	0.34188	0.34482	0.34401	0.33704	0.32812	0.34247	0.30079	0.32613	0.32798	0.34479	0.35370	0.32526	0.33388	0.33156	0.34571	0.34491	0.31236	0.33686	0.35198	0.33293	0.34004	0.34108	0.34744	0.33711	0.33779	0.33133	0.33213	0.31986	0.33190	0.34129	0.36227	0.34327	0.31879	0.35033	0.38079	0.31983	0.34077	0.32272	0.32032	0.33973	0.34200	0.33408	0.34277	0.32032	0.33986	0.34526	0.30585	0.31147	0.33212	0.30796	0.33354	0.32432	0.34074	0.37349	0.36155	0.31409	0.34419	0.31821	0.34434	0.31479	0.33003	0.30367	0.35484	0.32212	0.33365	0.33341	0.30891	0.33756	0.31287	0.34035	0.33593	0.34311	0.36070	0.33011	0.34885	0.30493	0.34528	0.36527	0.34077	0.32804	0.30320	0.32504	0.29763	0.30378	0.32227	0.32786	0.32492	0.34035	0.32190	0.36933	0.33913	0.34212	0.33838	0.34418	0.33594	0.33398	0.32126	0.30730	0.35780	0.33731	0.32754	0.34285	0.34457	0.32744	0.32800	0.30281	0.31498	0.34027	0.33441	0.33360	0.32367	0.31477	0.32765	0.33417	0.31173	0.36501	0.31933	0.33948	0.32534	0.31924	0.34039	0.32763	0.32135	0.34436	0.34693	0.31515	0.35104	0.32542	0.34659	0.32570	0.32258	0.30429	0.32292	0.34421	0.32400	0.34823	0.33909	0.34025	0.34601	0.32568	0.31871	0.34048	0.34901	0.31311	0.34905	0.34237	0.34620	0.31814	0.35629	0.33890	0.32619	0.35318	0.32128	0.35389	0.34508	0.32506	0.34941	0.35271	0.34215	0.33607	0.33855	0.32534	0.29680	0.33532	0.32808	0.30974	0.29387	0.33370	0.36781	0.33791	0.33451	0.34822	0.34329	0.33001	0.35134	0.35284	0.31320	0.33381	0.37079	0.32830	0.36610	0.31578	0.37646	0.31222	0.33763	0.35060	0.35119	0.31948	0.34137	0.31820	0.33980	0.34206	0.30039	0.34982	0.35530	0.35000	0.32224	0.34318	0.32120	0.32841	0.32924	0.31525	0.32020	0.33638	0.32808	0.31168	0.34657	0.32368	0.32632	0.35116	0.32823	0.36563	0.34221	0.36030	0.32345	0.31974	0.33121	0.33638	0.34690	0.33715	0.36065	0.34491	0.33380	0.33832	0.32962	0.31125	0.34123	0.31803	0.34719	0.35129	0.33541	0.33592	0.32918	0.34018	0.33469	0.33437	0.31954	0.34866	0.32304	0.33288	0.31191	0.36457	0.29535	0.31063	0.32644	0.35078	0.33775	0.32723	0.32901	0.33908	0.32926	0.32890	0.30870	0.31362	0.35853	0.32371	0.34694	0.34693	0.34321	0.34748	0.35265	0.30362	0.34203	0.33840	0.37153	0.32100	0.32967	0.32946	0.32425	0.30336	0.31893	0.31439	0.35088	0.30902	0.33205	0.36275	0.33043	0.32591	0.33085	0.32541	0.33831	0.32893	0.34948	0.33331	0.31858	0.34220	0.28629	0.31320	0.32318	0.31400	0.32731	0.31877	0.29615	0.33068	0.35285	0.32934	0.34720	0.36847	0.35299	0.33114	0.32367	0.33946	0.32637	0.34213	0.33540	0.31522	0.32833	0.32777	0.32866	0.32577	0.34489	0.34124	0.32002	0.31425	0.36286	0.34654	0.30922	0.30586	0.31143	0.32623	0.33570	0.33632	0.30487	0.35355	0.33670	0.33384	0.32600	0.33430	0.33239	0.31984	0.31784	0.32404	0.32938	0.33676	0.31875	0.36056	0.33043	0.35319	0.31512	0.35742	0.32509	0.33360	0.34845	0.31835	0.34820	0.31694	0.31912	0.33985	0.33987	0.33884
5.50000	0.37416	0.39608	0.36286	0.38377	0.41620	0.37674	0.36971	0.40745	0.37727	0.36080	0.37947	0.39017	0.37412	0.33857	0.38195	0.38994	0.35368	0.41066	0.37439	0.38663	0.37072	0.37127	0.33517	0.36291	0.40992	0.34804	0.38600	0.39049	0.38538	0.36547	0.38734	0.39433	0.39107	0.37688	0.37676	0.37606	0.37450	0.37163	0.38291	0.36031	0.35083	0.37686	0.36896	0.37803	0.39270	0.37044	0.35067	0.38059	0.39043	0.39356	0.35846	0.39503	0.36640	0.37102	0.36952	0.37507	0.35957	0.39207	0.39639	0.35590	0.37904	0.37502	0.36118	0.38823	0.34879	0.39350	0.36941	0.34306	0.36895	0.36990	0.35955	0.36728	0.34362	0.38426	0.35361	0.35615	0.39781	0.39615	0.34829	0.38503	0.36511	0.34346	0.37470	0.37243	0.36391	0.36263	0.35473	0.37849	0.38361	0.37786	0.37895	0.38077	0.35364	0.37624	0.36239	0.40742	0.35577	0.34313	0.38947	0.39288	0.33392	0.38511	0.38919	0.35772	0.35588	0.36494	0.38686	0.37155	0.36483	0.38673	0.38590	0.40174	0.35466	0.38289	0.39360	0.33885	0.35741	0.37648	0.36036	0.37092	0.37384	0.37722	0.33201	0.40623	0.38878	0.35429	0.39424	0.38734	0.38511	0.36932	0.36793	0.39812	0.38547	0.38242	0.35913	0.39547	0.37787	0.38123	0.33727	0.37514	0.35959	0.41299	0.40522	0.35677	0.38565	0.34677	0.35160	0.36522	0.38557	0.38575	0.36196	0.37319	0.36343	0.39079	0.38367	0.35099	0.39363	0.36906	0.36177	0.39873	0.41544	0.38660	0.35690	0.35856	0.42210	0.36462	0.37114	0.34589	0.39799	0.38019	0.37565	0.39208	0.37070	0.40152	0.37474	0.39220	0.39080	0.37311	0.39284	0.39705	0.38815	0.36722	0.36789	0.38097	0.35066	0.38171	0.39434	0.39818	0.38063	0.38491	0.37856	0.38199	0.37700	0.34210	0.37749	0.33537	0.39007	0.38937	0.40185	0.40308	0.42024	0.36434	0.36735	0.41900	0.36697	0.39891	0.36444	0.37169	0.39872	0.36066	0.39715	0.39209	0.41174	0.33644	0.37853	0.39109	0.40807	0.39887	0.38065	0.37752	0.36982	0.39706	0.38297	0.39686	0.35474	0.34246	0.41436	0.40059	0.40406	0.38424	0.39802	0.37741	0.40269	0.37613	0.37737	0.40535	0.34760	0.40996	0.39005	0.34882	0.38363	0.37674	0.39666	0.34679	0.38506	0.37649	0.38746	0.38577	0.36758	0.39257	0.38114	0.40284	0.36382	0.34035	0.37335	0.38717	0.38109	0.39220	0.39486	0.39894	0.36827	0.38643	0.38736	0.40155	0.38505	0.37910	0.36546	0.35519	0.35458	0.38264	0.35847	0.37734	0.37677	0.37133	0.38785	0.37162	0.36931	0.37081	0.36357	0.37814	0.38963	0.37769	0.41205	0.36701	0.35374	0.35218	0.36416	0.36779	0.36844	0.37064	0.37367	0.40743	0.39479	0.37972	0.36403	0.42193	0.36743	0.38453	0.35082	0.38091	0.34528	0.40571	0.38270	0.36017	0.38996	0.39417	0.37962	0.36062	0.36877	0.37660	0.40240	0.38166	0.36253	0.39581	0.38687	0.36024	0.34852	0.35885	0.37069	0.35722	0.37980	0.39175	0.35946	0.40093	0.37097	0.40164	0.42393	0.40164	0.39901	0.36358	0.35996	0.34363	0.37882	0.36348	0.35790	0.37822	0.38467	0.38451	0.40582	0.40241	0.34385	0.33564	0.36345	0.37801	0.35825	0.34222	0.36910	0.35787	0.38861	0.38453	0.39828	0.38617	0.37868	0.37457	0.39407	0.36033	0.37254	0.37540	0.35903	0.37358	0.37060	0.39051	0.39884	0.39991	0.38262	0.40248	0.34980	0.36349	0.35925	0.38790	0.39363	0.36295	0.38740	0.37713	0.36807	0.37885	0.36346	0.37034	0.37651	0.40201	0.37642	0.38898	0.36839	0.37824	0.35792	0.37435	0.37457	0.38878	0.37811	0.36670	0.38115	0.37104	0.33276	0.36123	0.38681	0.41023	0.39851	0.37500	0.36338	0.34584	0.37940	0.39535	0.37194	0.37459	0.39825	0.37775	0.38134	0.36058	0.35954	0.39832	0.38457	0.37784	0.36504	0.38862	0.37589	0.38379	0.37251	0.38229	0.38914	0.36278	0.35867	0.34417	0.37553	0.39659	0.38082	0.38228	0.33309	0.36249	0.36675	0.36569	0.37126	0.38214	0.37736	0.39436	0.38275	0.40863	0.35463	0.35839	0.37662	0.37286	0.37120	0.36984	0.35754	0.37708	0.36120	0.35708	0.40298	0.37789	0.37555	0.37011	0.35520	0.38748	0.37165	0.37207	0.36999	0.37676	0.37087	0.34628	0.37894	0.37179	0.35761	0.38270	0.36594	0.38427	0.39321	0.40337	0.39760	0.38435	0.37492	0.39127	0.37646	0.38133	0.40335	0.36937	0.35472	0.41969	0.38627	0.37464	0.34184	0.35857	0.36393	0.38561	0.40666	0.37671	0.36984	0.37209	0.37126	0.37791	0.37800	0.37272	0.35928	0.37354	0.38719	0.37407	0.37363	0.37258	0.39412	0.38812	0.38590	0.39235	0.38327	0.36482	0.39994	0.36847	0.34610	0.40103	0.37412	0.35647	0.36701	0.38540	0.35490	0.38088	0.39923	0.37532	0.37751	0.37213	0.37758	0.40304	0.38211	0.37907	0.38472	0.38539	0.37727	0.36753	0.38924	0.36488	0.37296	0.33366	0.37063	0.40242	0.38367	0.35353	0.37909	0.38696	0.36076	0.36964	0.34737	0.36948	0.40578	0.36405	0.35493	0.39107	0.37423	0.40018	0.40538	0.38652	0.32924	0.38878	0.41577	0.40380	0.37537	0.38115	0.39008	0.37637	0.36575	0.37808	0.38058	0.38674	0.34903	0.39035	0.41928	0.35794	0.39825	0.37872	0.34232	0.41350	0.36728	0.38910	0.39265	0.36956	0.39450	0.38226	0.38540	0.37849	0.41457	0.37678	0.37804	0.34862	0.37008	0.33045	0.41529	0.36738	0.38217	0.37485	0.36306	0.39718	0.37288	0.36378	0.37168	0.34418	0.38483	0.38132	0.36366	0.39085	0.37730	0.38024	0.38909	0.37303	0.38601	0.38742	0.40523	0.41395	0.36255	0.37641	0.39279	0.38247	0.39834	0.38597	0.36685	0.37787	0.36291	0.38373	0.42451	0.38363	0.35949	0.38266	0.41252	0.35946	0.35444	0.39565	0.40809	0.35954	0.37834	0.41254	0.37572	0.35744	0.37134	0.37578	0.36098	0.37465	0.38338	0.37068	0.34891	0.40977	0.34080	0.38006	0.36697	0.33851	0.36519	0.36683	0.40377	0.34643	0.36987	0.37780	0.39126	0.37228	0.36646	0.36487	0.37694	0.36095	0.35618	0.36452	0.39723	0.39821	0.36606	0.42076	0.37748	0.37802	0.36234	0.35605	0.36453	0.39369	0.35911	0.38406	0.37820	0.39292	0.36290	0.41081	0.37079	0.36044	0.38815	0.38204	0.39672	0.34513	0.37903	0.40318	0.37864	0.38283	0.38663	0.38703	0.40771	0.39030	0.36526	0.34515	0.39181	0.35461	0.40901	0.35298	0.39778	0.34912	0.36947	0.36368	0.37400	0.38414	0.37472	0.37882	0.35511	0.37166	0.38683	0.35720	0.38149	0.35899	0.39982	0.38080	0.36833	0.36751	0.38190	0.35998	0.40362	0.42595	0.37037	0.36121	0.36395	0.38560	0.35207	0.39056	0.37713	0.38578	0.35986	0.35724	0.39676	0.38204	0.36820	0.39443	0.37669	0.36392	0.39386	0.37870	0.39373	0.36323	0.35607	0.39021	0.36756	0.35117	0.36440	0.38650	0.35735	0.40930	0.38689	0.37620	0.33646	0.39881	0.35720	0.34889	0.37738	0.42074	0.34702	0.39208	0.35245	0.35612	0.38310	0.38034	0.37678	0.39168	0.34799	0.39094	0.37944	0.35377	0.41947	0.35897	0.38056	0.38602	0.40703	0.39102	0.37886	0.36659	0.38912	0.34807	0.36717	0.35301	0.36244	0.36570	0.36228	0.36531	0.35423	0.40692	0.38599	0.37677	0.37380	0.36497	0.38633	0.34529	0.36571	0.37376	0.39134	0.38070	0.38770	0.35077	0.37736	0.38553	0.40627	0.38269	0.36570	0.37517	0.35135	0.39262	0.41986	0.41108	0.37672	0.38731	0.33514	0.36182	0.37638	0.39417	0.37088	0.37924	0.37938	0.36331	0.36484	0.37003	0.38295	0.33923	0.40791	0.38644	0.37041	0.38362	0.39957	0.38053	0.35283	0.37969	0.37134	0.34875	0.37123	0.37559	0.37417	0.36546	0.33760	0.38278	0.39234	0.36848	0.40010	0.35111	0.37517	0.36175	0.34298	0.40531	0.37086	0.40051	0.40709	0.38234	0.38500	0.38326	0.38850	0.37331	0.37646	0.40845	0.39249	0.39792	0.38553	0.36905	0.36319	0.36596	0.39605	0.36274	0.33283	0.36384	0.34677	0.36229	0.37479	0.36227	0.38341	0.38209	0.36471	0.38018	0.35700	0.37727	0.36713	0.33499	0.38831	0.39014	0.36613	0.37771	0.36541	0.36256	0.36496	0.35165	0.40043	0.38139	0.37650	0.38760	0.36268	0.36085	0.37246	0.37615	0.39713	0.36533	0.39892	0.37776	0.40801	0.41627	0.36471	0.39576	0.34115	0.38083	0.34784	0.35538	0.38392	0.37770	0.37516	0.37287	0.33608	0.35815	0.37195	0.36586	0.35618	0.34468	0.41213	0.37294	0.38499	0.35121	0.38550	0.37307	0.38128	0.36976	0.37984	0.36023	0.40395	0.38718	0.31965	0.36639	0.39805	0.38851	0.36203	0.40888	0.35875	0.37114	0.35337	0.38820	0.38287	0.37063	0.37344	0.38042	0.36972	0.41083	0.38894	0.36705	0.38262	0.35925	0.37304	0.35188	0.38394	0.37353	0.36360	0.37755	0.37276	0.36508	0.38372	0.39911	0.38631	0.35118	0.40886	0.36192	0.39368	0.36065	0.38708	0.37962	0.36114	0.38124	0.39432	0.39246	0.37786	0.38771	0.36558	0.34918	0.35470	0.37251	0.36937	0.35053	0.38378	0.36629	0.35830	0.39531	0.34545	0.38213	0.41435	0.39241	0.39795	0.37212	0.37710	0.38233	0.38596	0.38664	0.38398	0.39273	0.35260	0.36943	0.40183	0.39311	0.34041	0.38661	0.38712	0.40221	0.37618	0.33576	0.36250	0.39653	0.39098	0.36316	0.35734	0.35797	0.35154
6.50000	0.43700	0.43997	0.44868	0.40768	0.47443	0.44585	0.45525	0.40178	0.44007	0.43579	0.42586	0.41744	0.46804	0.40810	0.43727	0.45408	0.46226	0.45499	0.46822	0.43904	0.40883	0.42848	0.41299	0.48179	0.45343	0.47003	0.44665	0.44427	0.42256	0.47519	0.45069	0.43493	0.40380	0.43037	0.46073	0.48040	0.40771	0.46616	0.45269	0.41967	0.43883	0.43964	0.41039	0.44343	0.44998	0.41750	0.44113	0.43818	0.48638	0.45339	0.45789	0.42232	0.40105	0.41146	0.42216	0.41761	0.47380	0.42828	0.42260	0.42939	0.40564	0.42828	0.40766	0.43370	0.41902	0.38908	0.42553	0.41121	0.43830	0.40996	0.40641	0.47191	0.44172	0.45224	0.41759	0.42153	0.40781	0.45246	0.44687	0.39731	0.41069	0.43351	0.46368	0.45793	0.45798	0.46754	0.41797	0.43445	0.45791	0.44651	0.44828	0.47368	0.43524	0.46055	0.41495	0.47290	0.43148	0.40940	0.46444	0.44685	0.41816	0.45939	0.43588	0.43906	0.44208	0.44009	0.41575	0.43607	0.41378	0.46322	0.43399	0.45192	0.44825	0.42610	0.44206	0.43386	0.39398	0.43472	0.43867	0.45264	0.45168	0.47597	0.49280	0.42353	0.47598	0.44658	0.46436	0.45798	0.43207	0.48494	0.45600	0.46644	0.43556	0.46278	0.46587	0.43240	0.47734	0.42965	0.45319	0.44378	0.48350	0.43835	0.46231	0.41200	0.44721	0.40868	0.46842	0.44447	0.46172	0.45456	0.45075	0.41394	0.43396	0.42132	0.44756	0.44843	0.40545	0.40477	0.43045	0.47083	0.42107	0.43567	0.42879	0.41636	0.40035	0.41580	0.41650	0.42361	0.46727	0.44353	0.44446	0.41872	0.40538	0.41518	0.40130	0.42022	0.45795	0.43033	0.45836	0.45245	0.45556	0.44229	0.44740	0.43202	0.45230	0.43980	0.48110	0.42147	0.44378	0.48558	0.47897	0.42124	0.44805	0.44668	0.43708	0.46218	0.45933	0.40397	0.45530	0.44048	0.45189	0.44466	0.41855	0.41471	0.45556	0.44942	0.42157	0.43585	0.42302	0.49814	0.47642	0.43701	0.43931	0.45002	0.46127	0.44966	0.41994	0.41542	0.45535	0.45667	0.38779	0.42527	0.48110	0.43295	0.43118	0.46619	0.46497	0.40271	0.42054	0.47090	0.43954	0.45993	0.44905	0.44384	0.46821	0.43832	0.41855	0.47079	0.44338	0.41094	0.43072	0.40474	0.43799	0.43631	0.42309	0.43944	0.40451	0.41457	0.44157	0.45957	0.47039	0.47613	0.41634	0.42501	0.44907	0.44645	0.42780	0.42483	0.43510	0.42307	0.48601	0.45088	0.39567	0.45776	0.42692	0.41851	0.42677	0.43559	0.45951	0.44857	0.41011	0.42009	0.43347	0.44500	0.46675	0.46417	0.43709	0.43690	0.43402	0.47886	0.45283	0.47391	0.45681	0.42326	0.41433	0.45612	0.44062	0.43682	0.42528	0.44702	0.42445	0.43140	0.42273	0.45156	0.43029	0.42123	0.40613	0.41722	0.45891	0.44506	0.42163	0.46051	0.41222	0.39851	0.41035	0.42104	0.43155	0.44361	0.42829	0.42647	0.43648	0.37750	0.43182	0.44626	0.43322	0.44180	0.42370	0.46073	0.45190	0.40495	0.42890	0.44903	0.46638	0.44918	0.44374	0.42536	0.43308	0.46774	0.49376	0.44245	0.41171	0.41514	0.44976	0.41334	0.45979	0.42706	0.41079	0.48188	0.45207	0.46789	0.44049	0.45114	0.42119	0.43055	0.41709	0.41522	0.43650	0.43872	0.44198	0.39945	0.49129	0.44957	0.43571	0.42520	0.45725	0.43689	0.44296	0.43457	0.39527	0.48266	0.45379	0.44171	0.41709	0.39634	0.46035	0.44149	0.43194	0.44384	0.47077	0.43345	0.43858	0.47176	0.42831	0.39510	0.47732	0.39249	0.48000	0.42383	0.46417	0.44615	0.46026	0.45392	0.43602	0.43490	0.41822	0.48669	0.43338	0.43908	0.46140	0.45108	0.46401	0.46252	0.43038	0.42879	0.44687	0.44735	0.42744	0.43411	0.43877	0.43182	0.46014	0.42783	0.44408	0.48410	0.41711	0.40445	0.47405	0.45204	0.44746	0.42271	0.43368	0.43661	0.45988	0.46479	0.44603	0.42597	0.42881	0.42107	0.44342	0.48049	0.40724	0.46545	0.45955	0.42392	0.43654	0.44703	0.44393	0.45641	0.42614	0.42233	0.44982	0.45777	0.44282	0.43200	0.40406	0.43301	0.43028	0.44688	0.48246	0.43042	0.41431	0.45235	0.40813	0.47386	0.46290	0.43914	0.39604	0.42646	0.45535	0.39731	0.43272	0.45013	0.40873	0.38137	0.45065	0.41370	0.45762	0.44602	0.41686	0.45092	0.43204	0.40655	0.46030	0.46969	0.44496	0.41322	0.44017	0.45926	0.44687	0.44747	0.44086	0.46588	0.46007	0.46155	0.42259	0.42068	0.45490	0.45270	0.42884	0.46107	0.45308	0.43717	0.42949	0.44691	0.41839	0.44207	0.44390	0.44683	0.46864	0.42186	0.42108	0.43586	0.40379	0.44524	0.41403	0.39611	0.41464	0.42946	0.45923	0.46237	0.44291	0.42027	0.44915	0.39502	0.44345	0.45451	0.42602	0.45544	0.44398	0.44375	0.42116	0.44753	0.46457	0.43104	0.39637	0.42218	0.42928	0.40549	0.43319	0.45855	0.42298	0.40959	0.49754	0.44564	0.45324	0.45568	0.47713	0.42626	0.41894	0.45376	0.45957	0.41726	0.44275	0.42217	0.43096	0.41269	0.43467	0.42084	0.39804	0.46592	0.45426	0.44966	0.41911	0.45966	0.41412	0.41377	0.41737	0.42150	0.41607	0.43273	0.42568	0.44783	0.44246	0.46400	0.46146	0.42867	0.41892	0.44273	0.43986	0.45953	0.43787	0.45895	0.42414	0.39569	0.44832	0.40380	0.39761	0.43007	0.47418	0.43833	0.43311	0.46638	0.40807	0.43410	0.47192	0.43117	0.44409	0.42002	0.44777	0.43855	0.46100	0.42590	0.45370	0.42967	0.43927	0.41004	0.44466	0.42713	0.44399	0.42052	0.44677	0.45014	0.42368	0.41972	0.45331	0.41722	0.43655	0.44113	0.44803	0.45865	0.42180	0.41737	0.43248	0.43769	0.39320	0.42097	0.41836	0.47370	0.43773	0.45591	0.43151	0.48216	0.46324	0.45301	0.45777	0.43797	0.47179	0.41062	0.44602	0.43477	0.45722	0.41020	0.38081	0.43243	0.46589	0.44767	0.44416	0.43797	0.45125	0.42826	0.38297	0.46456	0.42640	0.48868	0.45421	0.44346	0.46721	0.45074	0.42371	0.43002	0.45481	0.41745	0.41182	0.47692	0.40078	0.44249	0.44739	0.46756	0.46805	0.39217	0.43798	0.43448	0.43889	0.44423	0.41783	0.42984	0.44012	0.42583	0.44125	0.42838	0.47525	0.45523	0.48309	0.44822	0.40107	0.45757	0.44873	0.45269	0.41936	0.41021	0.42803	0.44015	0.43857	0.43339	0.44519	0.44637	0.42274	0.44809	0.45018	0.44508	0.48529	0.44855	0.42320	0.44143	0.41958	0.42693	0.43406	0.42041	0.41126	0.48317	0.43189	0.39753	0.44006	0.43088	0.46778	0.38110	0.40584	0.45182	0.46816	0.41702	0.44945	0.41634	0.40841	0.43545	0.42686	0.46676	0.43155	0.39982	0.47251	0.42540	0.46046	0.43860	0.41970	0.46160	0.44131	0.44000	0.43207	0.47106	0.43384	0.42716	0.43007	0.43867	0.39883	0.47161	0.46043	0.44881	0.43150	0.43266	0.42979	0.47439	0.40739	0.42902	0.41951	0.42911	0.42269	0.44979	0.43266	0.47102	0.42943	0.45280	0.40072	0.40510	0.37756	0.47841	0.47935	0.45493	0.42277	0.43611	0.49808	0.43419	0.46857	0.44826	0.42481	0.39773	0.46297	0.45810	0.46060	0.46583	0.47328	0.40845	0.41724	0.44803	0.41361	0.41080	0.42937	0.45598	0.42364	0.44162	0.44660	0.44597	0.45560	0.44421	0.41944	0.41823	0.43621	0.43572	0.43685	0.43754	0.42310	0.40641	0.44167	0.45225	0.44186	0.43509	0.46760	0.45457	0.45403	0.40742	0.45945	0.43836	0.44053	0.38192	0.47078	0.45420	0.44417	0.47215	0.47114	0.44353	0.42711	0.42742	0.43715	0.45889	0.44892	0.43853	0.44572	0.44611	0.47314	0.44066	0.44424	0.40768	0.43829	0.40534	0.43870	0.43275	0.46623	0.45649	0.46100	0.43762	0.44125	0.46046	0.42401	0.42808	0.43693	0.46130	0.39543	0.41460	0.42989	0.43772	0.41053	0.42109	0.47799	0.44786	0.39068	0.46920	0.47131	0.43825	0.41270	0.46089	0.39241	0.45207	0.42149	0.41721	0.44136	0.42364	0.41638	0.44265	0.46097	0.42015	0.43652	0.44620	0.39994	0.47451	0.43447	0.42977	0.45783	0.42348	0.45865	0.42298	0.44926	0.42845	0.43060	0.43115	0.40713	0.45365	0.42649	0.44285	0.41218	0.43734	0.41653	0.43044	0.47868	0.42417	0.42591	0.42475	0.42084	0.45242	0.43932	0.45323	0.44583	0.41541	0.45990	0.44361	0.42966	0.43854	0.43700	0.40642	0.45546	0.46377	0.44695	0.45501	0.42977	0.39723	0.46000	0.47615	0.46524	0.43920	0.44006	0.41732	0.42448	0.41683	0.46612	0.44290	0.42806	0.44382	0.39425	0.40384	0.39985	0.43583	0.43010	0.46405	0.46349	0.45386	0.44246	0.48056	0.47751	0.45929	0.44915	0.45568	0.44101	0.44003	0.43369	0.43016	0.39582	0.43817	0.41000	0.41877	0.40334	0.40057	0.48095	0.45924	0.45361	0.41822	0.41436	0.40441	0.45432	0.43347	0.44164	0.41549	0.42736	0.43920	0.44427	0.43248	0.46635	0.41030	0.41287	0.44855	0.47139	0.44415	0.46031	0.47079	0.40133	0.45090	0.43316	0.43933	0.42226	0.43942	0.41901	0.44292	0.45240	0.42843	0.43319	0.45303	0.44045	0.46840	0.40991	0.44987	0.42090	0.45696	0.44449	0.43637	0.42113	0.43025	0.47098	0.42619	0.45479	0.46421	0.44362	0.42544	0.46238	0.44122	0.42312	0.43732	0.44989	0.45136	0.46740	0.43662	0.40359	0.40871	0.43822	0.41170	0.43815	0.43494	0.45849	0.40150	0.43422	0.40884	0.42804	0.44520	0.41309	0.45057	0.42598
7.50000	0.49240	0.49618	0.46152	0.48771	0.51369	0.51934	0.50435	0.45722	0.46102	0.44547	0.46183	0.50676	0.48919	0.52890	0.46577	0.47789	0.52148	0.50099	0.45682	0.50569	0.47983	0.49060	0.46780	0.49691	0.49943	0.45140	0.50371	0.47000	0.50751	0.51180	0.47456	0.48148	0.43735	0.47839	0.52467	0.51668	0.47789	0.49514	0.53609	0.42654	0.52848	0.53245	0.52489	0.49630	0.52252	0.51104	0.47024	0.47741	0.50116	0.50879	0.45580	0.49130	0.53397	0.48912	0.44707	0.47840	0.46740	0.47951	0.48160	0.49162	0.46099	0.48699	0.49198	0.48435	0.48898	0.50436	0.54708	0.48568	0.47128	0.44484	0.46414	0.47872	0.50531	0.52558	0.55144	0.44995	0.50748	0.50426	0.51861	0.52409	0.48055	0.48680	0.46046	0.49346	0.51162	0.48092	0.50739	0.49509	0.47604	0.48264	0.48051	0.51152	0.48011	0.46329	0.49026	0.48306	0.44269	0.55139	0.48498	0.51828	0.54482	0.47537	0.50547	0.48877	0.48743	0.52956	0.51932	0.47636	0.46707	0.48862	0.47750	0.46852	0.48690	0.46530	0.49846	0.51881	0.42458	0.49382	0.47034	0.52237	0.49390	0.50694	0.45913	0.47521	0.45811	0.50696	0.47723	0.45727	0.50826	0.48011	0.51261	0.49658	0.52306	0.48759	0.45593	0.47959	0.47236	0.47055	0.47044	0.42994	0.52613	0.49080	0.48860	0.49583	0.52178	0.49972	0.51373	0.49244	0.46722	0.50735	0.48859	0.49562	0.50755	0.53421	0.49659	0.53340	0.50062	0.51911	0.52456	0.50077	0.47782	0.47121	0.49480	0.49036	0.47903	0.50864	0.52258	0.50937	0.49179	0.52354	0.48051	0.50687	0.50729	0.52598	0.46172	0.47814	0.50608	0.49520	0.51649	0.45822	0.48596	0.47556	0.48946	0.52157	0.50605	0.49408	0.48025	0.49704	0.54351	0.47760	0.51114	0.49038	0.48623	0.48282	0.47901	0.50023	0.48995	0.46028	0.51455	0.47404	0.44816	0.52767	0.47617	0.48364	0.52286	0.50452	0.48043	0.49912	0.51230	0.54010	0.50259	0.48693	0.51698	0.51320	0.51998	0.50191	0.45915	0.51992	0.50462	0.45648	0.47517	0.51999	0.46685	0.48671	0.46139	0.47149	0.46389	0.52721	0.52116	0.50313	0.48936	0.51643	0.48542	0.47699	0.49230	0.47072	0.47132	0.45315	0.49557	0.48402	0.48282	0.51625	0.52086	0.52311	0.51257	0.48793	0.43746	0.50489	0.55737	0.49041	0.53658	0.54964	0.48587	0.51083	0.49243	0.54208	0.46196	0.54727	0.50099	0.49308	0.50215	0.47151	0.46407	0.54300	0.51078	0.46673	0.52263	0.47562	0.51872	0.54235	0.46620	0.52784	0.45526	0.45168	0.52092	0.49608	0.46660	0.51489	0.42973	0.47604	0.52686	0.50408	0.49774	0.51873	0.51528	0.48856	0.47587	0.48675	0.48725	0.49127	0.49652	0.44715	0.47339	0.50879	0.47804	0.48917	0.45949	0.46803	0.48964	0.47666	0.46862	0.46859	0.49476	0.46981	0.48881	0.49059	0.49391	0.51710	0.46940	0.44761	0.48971	0.44288	0.47415	0.50954	0.44569	0.47495	0.43862	0.50841	0.53742	0.49100	0.55505	0.49016	0.48750	0.52422	0.47344	0.50644	0.50452	0.51552	0.43662	0.48508	0.50181	0.47569	0.54350	0.45175	0.50929	0.45230	0.45357	0.47245	0.50614	0.48704	0.47158	0.47533	0.48255	0.55633	0.49310	0.50910	0.51787	0.49145	0.51146	0.49070	0.50931	0.52874	0.47013	0.46737	0.48625	0.49199	0.50389	0.49763	0.50439	0.52992	0.48771	0.50866	0.48959	0.49900	0.49567	0.44886	0.48849	0.48546	0.49382	0.47009	0.53798	0.49839	0.48959	0.51688	0.46617	0.48979	0.50456	0.46454	0.48832	0.53087	0.50452	0.53742	0.47368	0.51332	0.46340	0.52011	0.47286	0.51218	0.48977	0.49884	0.51227	0.47201	0.52524	0.45732	0.46090	0.51264	0.47785	0.52810	0.49582	0.48605	0.48477	0.46967	0.49523	0.49886	0.46267	0.51456	0.48650	0.50147	0.48781	0.50232	0.45362	0.46925	0.51152	0.52515	0.48774	0.47765	0.45318	0.48381	0.49678	0.52816	0.54873	0.50537	0.44266	0.54704	0.45314	0.52349	0.48164	0.50767	0.50183	0.49473	0.51774	0.48299	0.50093	0.52559	0.53209	0.48893	0.50824	0.45020	0.50457	0.44926	0.46995	0.51352	0.49495	0.48269	0.48776	0.51394	0.50937	0.46260	0.46720	0.50018	0.49178	0.49644	0.49980	0.45288	0.47698	0.49148	0.48165	0.47499	0.50226	0.52309	0.46252	0.47532	0.50586	0.49234	0.52790	0.50106	0.47916	0.53365	0.47530	0.49212	0.47947	0.47452	0.48081	0.54616	0.46391	0.48660	0.49995	0.50971	0.47060	0.45327	0.46696	0.48874	0.46720	0.49509	0.45630	0.46280	0.51587	0.47673	0.49575	0.52849	0.50822	0.44280	0.50829	0.47401	0.50319	0.49467	0.50714	0.48188	0.43859	0.49767	0.54237	0.48871	0.48636	0.48434	0.48144	0.48388	0.45284	0.51027	0.46936	0.53764	0.47496	0.51887	0.48395	0.49255	0.43493	0.46749	0.49924	0.48201	0.47776	0.46082	0.49424	0.49260	0.52611	0.49607	0.50694	0.49634	0.50563	0.49996	0.47455	0.52050	0.50544	0.48943	0.51031	0.49782	0.48986	0.49447	0.50742	0.46235	0.49076	0.48154	0.50393	0.51978	0.47594	0.52776	0.50703	0.49006	0.47878	0.53887	0.52012	0.49985	0.50420	0.50454	0.47301	0.45636	0.54147	0.52575	0.51582	0.50850	0.50118	0.49996	0.50621	0.49980	0.45752	0.43574	0.51969	0.50299	0.50688	0.48721	0.52249	0.49231	0.46360	0.50202	0.49498	0.52657	0.49912	0.49036	0.45982	0.48928	0.51160	0.54905	0.51456	0.49034	0.51070	0.47680	0.51540	0.47432	0.48186	0.48995	0.47346	0.45236	0.51697	0.48256	0.50791	0.53503	0.54014	0.48931	0.50100	0.49687	0.51796	0.50595	0.51118	0.46965	0.44963	0.48969	0.51405	0.48428	0.51685	0.48138	0.47998	0.49109	0.48435	0.46522	0.41903	0.48680	0.45763	0.49058	0.52479	0.50683	0.49295	0.49991	0.53723	0.52850	0.46930	0.48816	0.53470	0.47827	0.48980	0.46434	0.52116	0.51752	0.45966	0.48980	0.49367	0.46068	0.52525	0.46577	0.50152	0.50095	0.52890	0.51504	0.48848	0.49609	0.50214	0.45921	0.48217	0.50145	0.48766	0.46446	0.47500	0.47461	0.45857	0.48598	0.49875	0.50654	0.48426	0.52571	0.49454	0.50700	0.46402	0.48018	0.48888	0.51402	0.50818	0.46020	0.51523	0.47813	0.51167	0.44089	0.48772	0.47267	0.43588	0.47297	0.48065	0.53857	0.49816	0.45360	0.46841	0.47627	0.49198	0.52585	0.49654	0.51885	0.46786	0.43762	0.54348	0.49298	0.47623	0.49626	0.51717	0.47433	0.49078	0.53407	0.48406	0.46160	0.47319	0.50395	0.50536	0.46779	0.46098	0.47923	0.48130	0.52673	0.51396	0.53742	0.47260	0.42080	0.48289	0.47273	0.50008	0.53081	0.47488	0.45154	0.49127	0.48681	0.49086	0.50173	0.51243	0.46418	0.52012	0.48967	0.44745	0.45624	0.51914	0.54137	0.50222	0.51451	0.50461	0.49379	0.50166	0.50220	0.49198	0.51661	0.46307	0.48192	0.48550	0.51279	0.51504	0.48677	0.49580	0.47816	0.51542	0.47154	0.49823	0.50125	0.49841	0.48249	0.46539	0.47784	0.52157	0.48011	0.49027	0.52503	0.49397	0.51332	0.49180	0.52630	0.49791	0.50406	0.48496	0.49219	0.50290	0.48912	0.47251	0.53496	0.48903	0.50077	0.50602	0.48842	0.52315	0.45646	0.50172	0.46916	0.49721	0.48317	0.45908	0.49174	0.46474	0.52441	0.44764	0.45525	0.46814	0.47043	0.53982	0.47858	0.54181	0.51940	0.53739	0.47216	0.47916	0.53935	0.47766	0.48030	0.48023	0.52798	0.51613	0.42058	0.46186	0.51318	0.49211	0.49413	0.52396	0.48482	0.54272	0.46922	0.49858	0.47996	0.48988	0.49039	0.44705	0.48887	0.48808	0.46672	0.51008	0.44963	0.50561	0.48383	0.48791	0.48209	0.50648	0.49248	0.50402	0.52511	0.53490	0.47294	0.45732	0.50538	0.51220	0.45760	0.49216	0.50491	0.50243	0.50079	0.47255	0.50333	0.54069	0.49056	0.46001	0.52304	0.53639	0.52085	0.48139	0.49022	0.49770	0.52185	0.48694	0.49828	0.48626	0.46574	0.49950	0.54745	0.49268	0.49197	0.48890	0.47355	0.50118	0.50209	0.51264	0.49222	0.47446	0.54646	0.48475	0.48866	0.51104	0.49420	0.50637	0.48899	0.48659	0.53482	0.48539	0.45511	0.52522	0.49927	0.43407	0.51164	0.49064	0.50302	0.50157	0.54291	0.52769	0.49056	0.51625	0.46820	0.50875	0.50395	0.46804	0.46076	0.45812	0.46570	0.48687	0.49288	0.48062	0.52565	0.51835	0.46233	0.47652	0.52050	0.48144	0.43349	0.53032	0.48333	0.49535	0.50101	0.50684	0.47403	0.53830	0.44464	0.48334	0.49228	0.53381	0.44122	0.45464	0.50083	0.53761	0.54095	0.46090	0.50559	0.53766	0.48607	0.47441	0.48328	0.45053	0.48936	0.50109	0.47547	0.49215	0.53977	0.48183	0.53371	0.45929	0.50566	0.46430	0.46158	0.49038	0.49133	0.49911	0.49740	0.47529	0.47921	0.48827	0.49971	0.45548	0.51297	0.50020	0.46860	0.51635	0.50481	0.51601	0.52367	0.49027	0.48812	0.54120	0.50219	0.51093	0.52667	0.47928	0.46038	0.45208	0.49625	0.49879	0.51634	0.48913	0.46378	0.51802	0.50774	0.43600	0.51158	0.46102	0.53299	0.49601	0.46321	0.52649	0.49107	0.50934	0.49678	0.49945	0.54937	0.46946	0.47348	0.49347	0.50368	0.46550	0.46925	0.45787	0.53968	0.52313	0.54495	0.51002	0.46713	0.47078	0.50411	0.49926	0.47238	0.51459	0.47089	0.45405	0.48817	0.49616	0.49275	0.49430	0.44908	0.49729
8.50000	0.54378	0.55863	0.59588	0.52609	0.50688	0.57716	0.47923	0.58194	0.52611	0.56658	0.52859	0.54152	0.53161	0.54694	0.53016	0.53508	0.57994	0.57316	0.54514	0.56900	0.53677	0.53556	0.56530	0.55751	0.59095	0.60827	0.59271	0.52195	0.52666	0.50295	0.52025	0.55126	0.56243	0.52000	0.55908	0.57506	0.55154	0.59362	0.53223	0.57494	0.52749	0.51569	0.53796	0.57516	0.55061	0.50406	0.47736	0.57676	0.53622	0.54755	0.55168	0.57879	0.50695	0.54923	0.52128	0.47058	0.54390	0.54111	0.53981	0.48212	0.59934	0.48959	0.53800	0.56399	0.51988	0.57439	0.55627	0.48162	0.51304	0.54797	0.54178	0.57315	0.60562	0.58658	0.50551	0.56636	0.55787	0.54572	0.58120	0.58332	0.58261	0.51979	0.55821	0.54864	0.54073	0.55449	0.53565	0.53883	0.55799	0.50756	0.54763	0.52396	0.51545	0.59352	0.57292	0.58467	0.54705	0.52878	0.56974	0.50083	0.54894	0.52770	0.51042	0.58752	0.53196	0.56451	0.56556	0.58362	0.56396	0.51047	0.57806	0.52391	0.54864	0.56086	0.55274	0.58328	0.54602	0.52194	0.54749	0.53375	0.55018	0.54377	0.52008	0.51269	0.52481	0.58583	0.55995	0.54507	0.51517	0.52573	0.55705	0.56470	0.52350	0.61141	0.53353	0.57229	0.49931	0.58907	0.49068	0.54500	0.55482	0.56855	0.59067	0.54958	0.53537	0.49804	0.51811	0.55067	0.51527	0.53874	0.58907	0.52827	0.56408	0.50360	0.51767	0.55689	0.50395	0.57914	0.54489	0.56250	0.54505	0.54023	0.53864	0.57776	0.53193	0.56469	0.57740	0.54163	0.54047	0.56793	0.54868	0.55723	0.53880	0.52988	0.53318	0.54255	0.53039	0.50956	0.54605	0.51781	0.59409	0.55195	0.57203	0.54464	0.54156	0.52741	0.59878	0.51961	0.52986	0.56567	0.59012	0.58645	0.53311	0.51145	0.55824	0.57538	0.54627	0.54891	0.54950	0.55078	0.54957	0.55089	0.51666	0.48778	0.55082	0.56642	0.55900	0.56535	0.54510	0.55814	0.53007	0.55961	0.52352	0.55661	0.56209	0.53944	0.50869	0.54445	0.55684	0.57320	0.54211	0.57163	0.54706	0.49348	0.52145	0.56185	0.55429	0.51443	0.52819	0.55096	0.56647	0.54972	0.56893	0.54502	0.53721	0.56105	0.57479	0.53402	0.53169	0.53115	0.55940	0.53522	0.56244	0.53538	0.51903	0.58406	0.57191	0.53738	0.55769	0.54874	0.56895	0.52529	0.55874	0.54126	0.51526	0.53414	0.55738	0.54197	0.53753	0.58181	0.55259	0.57641	0.51238	0.52045	0.54835	0.55696	0.51914	0.52649	0.53356	0.55379	0.52204	0.53040	0.53658	0.50098	0.59780	0.51518	0.50792	0.52514	0.54910	0.53912	0.54351	0.49675	0.57685	0.54061	0.51905	0.53230	0.58262	0.50480	0.57753	0.60758	0.50995	0.56337	0.49801	0.54657	0.48941	0.51926	0.54563	0.55781	0.51152	0.57493	0.54025	0.55923	0.55903	0.56175	0.55507	0.56276	0.54783	0.56418	0.53830	0.51822	0.55679	0.54304	0.52843	0.51863	0.55553	0.54933	0.52618	0.55656	0.56427	0.53060	0.52389	0.58958	0.51159	0.56120	0.55994	0.55412	0.57107	0.62391	0.56282	0.53269	0.49185	0.55166	0.58049	0.57885	0.56652	0.57447	0.57637	0.52470	0.55580	0.56030	0.54747	0.55932	0.58120	0.53662	0.58998	0.57672	0.56788	0.50528	0.59894	0.54188	0.54638	0.59632	0.56046	0.50753	0.53647	0.53561	0.49637	0.52757	0.54317	0.55268	0.52899	0.52582	0.55490	0.56253	0.53780	0.57730	0.55922	0.54926	0.56842	0.49194	0.57327	0.57771	0.56412	0.53078	0.52399	0.49500	0.54634	0.57366	0.55017	0.54092	0.54470	0.55076	0.56312	0.53888	0.55328	0.53247	0.53458	0.53645	0.55107	0.54701	0.56426	0.58496	0.56368	0.53726	0.54788	0.54017	0.58011	0.51897	0.49049	0.53051	0.53542	0.50742	0.57999	0.52618	0.56524	0.56643	0.52574	0.54686	0.52253	0.52718	0.52670	0.52819	0.57594	0.50760	0.55865	0.55068	0.53256	0.53502	0.60822	0.55657	0.54105	0.51957	0.52888	0.51516	0.55283	0.51948	0.57138	0.56324	0.52509	0.55042	0.54913	0.54844	0.49894	0.56771	0.50346	0.56683	0.55463	0.56714	0.57360	0.56222	0.57042	0.48518	0.51018	0.55133	0.54284	0.56529	0.54369	0.57194	0.56021	0.56269	0.53420	0.52378	0.55564	0.52210	0.52073	0.61016	0.54528	0.55496	0.58501	0.55295	0.58675	0.56690	0.53394	0.53690	0.57832	0.54529	0.51993	0.55502	0.55980	0.54989	0.53757	0.52840	0.59252	0.50249	0.51018	0.56087	0.57683	0.57038	0.61888	0.54759	0.56907	0.60646	0.55984	0.55732	0.51817	0.54483	0.54398	0.55430	0.50202	0.55953	0.52793	0.57538	0.51439	0.55848	0.58009	0.57729	0.52222	0.57065	0.51058	0.48989	0.54200	0.53645	0.53919	0.53801	0.53978	0.56172	0.56759	0.50929	0.50451	0.56702	0.58153	0.54597	0.54099	0.50365	0.56746	0.52856	0.57456	0.59025	0.58691	0.52621	0.56788	0.55536	0.48753	0.54320	0.55845	0.51835	0.56067	0.52034	0.55241	0.55302	0.51665	0.55761	0.50733	0.54293	0.56495	0.57045	0.59959	0.54139	0.56025	0.56138	0.53561	0.54682	0.53995	0.55859	0.50797	0.48858	0.49834	0.54492	0.52671	0.52682	0.53961	0.55869	0.58160	0.54404	0.55452	0.54885	0.57067	0.59923	0.56235	0.51696	0.54462	0.59359	0.56235	0.60673	0.50512	0.59321	0.59272	0.55249	0.53867	0.49921	0.52257	0.54013	0.54509	0.53216	0.50798	0.55924	0.55122	0.53121	0.52045	0.56324	0.58066	0.53556	0.55187	0.54263	0.54665	0.53198	0.53958	0.52243	0.56840	0.55564	0.53760	0.56924	0.55708	0.56602	0.55982	0.53692	0.53655	0.56748	0.52838	0.53406	0.54733	0.51944	0.53529	0.52076	0.54876	0.53386	0.52130	0.61442	0.51881	0.58253	0.54301	0.57637	0.55866	0.54427	0.52277	0.52182	0.54213	0.51066	0.51276	0.50996	0.56562	0.54995	0.53964	0.54668	0.54342	0.51877	0.51440	0.58332	0.54403	0.56368	0.53251	0.54369	0.59671	0.53404	0.55418	0.50769	0.48829	0.54007	0.58508	0.55084	0.56160	0.50600	0.55438	0.58659	0.59542	0.56945	0.51406	0.56780	0.57147	0.54846	0.56758	0.50834	0.57420	0.53849	0.50553	0.52661	0.50516	0.57794	0.51636	0.57078	0.52474	0.53724	0.57135	0.52551	0.55802	0.56882	0.55189	0.55859	0.51843	0.55774	0.55395	0.54679	0.52148	0.54012	0.53017	0.56006	0.55844	0.56925	0.52019	0.52793	0.58156	0.54057	0.52512	0.57164	0.52801	0.51541	0.57060	0.55479	0.54100	0.60274	0.54708	0.61500	0.53423	0.48197	0.54244	0.53308	0.54477	0.55516	0.54734	0.56487	0.55087	0.61034	0.52059	0.57106	0.56368	0.54485	0.56836	0.55129	0.46701	0.55991	0.58689	0.55041	0.56588	0.55519	0.55954	0.54995	0.53038	0.55655	0.54114	0.54791	0.58145	0.54701	0.56602	0.53717	0.52814	0.55880	0.57998	0.57871	0.53206	0.52383	0.53701	0.52051	0.53071	0.48959	0.51602	0.56402	0.53910	0.55410	0.52964	0.57352	0.57519	0.54025	0.54915	0.53796	0.52484	0.50344	0.51109	0.59176	0.55392	0.55272	0.53096	0.50924	0.57471	0.55058	0.50751	0.54873	0.57289	0.49878	0.52249	0.49546	0.57334	0.54586	0.55617	0.46968	0.54012	0.54366	0.51645	0.56426	0.53724	0.55820	0.51721	0.54164	0.52813	0.56888	0.55741	0.55284	0.56026	0.50504	0.55705	0.55552	0.53772	0.53021	0.55935	0.51594	0.51414	0.58093	0.54370	0.49588	0.52077	0.54436	0.54170	0.55560	0.52000	0.58077	0.57021	0.55573	0.59124	0.56240	0.58489	0.52839	0.51333	0.51964	0.51488	0.52602	0.57980	0.57288	0.49641	0.51878	0.51849	0.51707	0.54445	0.54262	0.48607	0.53953	0.57164	0.55962	0.52004	0.56378	0.51760	0.54906	0.53332	0.57232	0.59470	0.51471	0.58465	0.52342	0.53501	0.58028	0.55214	0.59782	0.51572	0.54420	0.54498	0.51208	0.53633	0.56623	0.53630	0.56393	0.49346	0.55476	0.56585	0.54633	0.55502	0.54793	0.57087	0.52083	0.53793	0.54896	0.53473	0.52385	0.55607	0.53079	0.59283	0.54645	0.54462	0.54754	0.52275	0.55422	0.55342	0.54927	0.52801	0.53689	0.57194	0.57584	0.51685	0.48753	0.53405	0.52761	0.51719	0.56087	0.52219	0.58313	0.53732	0.61102	0.49413	0.50680	0.53300	0.53798	0.55746	0.53556	0.55490	0.50208	0.48675	0.56372	0.50567	0.50571	0.53008	0.57477	0.54439	0.55873	0.52022	0.58061	0.50148	0.49727	0.57541	0.53801	0.56050	0.56613	0.54372	0.53285	0.54901	0.52454	0.50999	0.55540	0.59663	0.55877	0.59768	0.53010	0.54735	0.53132	0.52502	0.56720	0.56392	0.55597	0.54602	0.52761	0.54175	0.56382	0.52498	0.57201	0.56393	0.51855	0.51288	0.52561	0.48309	0.53963	0.55147	0.56544	0.55194	0.52390	0.51273	0.52814	0.50993	0.55163	0.56406	0.50119	0.56621	0.52064	0.57217	0.56537	0.50309	0.56294	0.54624	0.55506	0.53367	0.51453	0.54493	0.58877	0.54398	0.50083	0.52211	0.55219	0.57237	0.55490	0.55813	0.56174	0.51232	0.52978	0.52085	0.56774	0.52125	0.55878	0.55267	0.54992	0.54072	0.54138	0.56617	0.55894	0.56256	0.61375	0.55831	0.50258	0.56323	0.55982	0.58549	0.46559	0.52316	0.57094	0.53865	0.54897	0.55336	0.53488	0.52810	0.54811	0.57053	0.51863	0.52930	0.52048	0.60025	0.54559	0.52660	0.58138	0.55601	0.55636	0.58104	0.52853	0.51965	0.53566	0.59302	0.52993	0.59235
9.50000	0.61905	0.63614	0.63469	0.67094	0.61514	0.57214	0.57978	0.63721	0.61242	0.61380	0.65185	0.64977	0.60146	0.56858	0.64427	0.64053	0.55239	0.63587	0.66378	0.63628	0.64720	0.61853	0.59635	0.63540	0.59719	0.63771	0.62278	0.65472	0.62469	0.56309	0.62418	0.60923	0.63466	0.62932	0.62294	0.66042	0.58973	0.63001	0.64326	0.55071	0.63370	0.63352	0.59065	0.62212	0.63586	0.58049	0.62513	0.62399	0.67676	0.66322	0.63811	0.58071	0.67194	0.59890	0.60015	0.64367	0.65367	0.64210	0.59474	0.61441	0.61758	0.62184	0.59986	0.64807	0.65811	0.61128	0.61302	0.61883	0.62735	0.58151	0.61284	0.63350	0.66077	0.61699	0.64319	0.60149	0.63669	0.58178	0.63100	0.61679	0.62263	0.65343	0.64139	0.55167	0.63683	0.64826	0.63179	0.58942	0.62300	0.55240	0.59777	0.63042	0.62498	0.59012	0.63630	0.63154	0.63081	0.56897	0.67920	0.62869	0.66385	0.62887	0.63647	0.62091	0.64230	0.62132	0.64870	0.64988	0.60896	0.56355	0.63728	0.62095	0.66863	0.62751	0.62669	0.62779	0.66426	0.58289	0.63905	0.66174	0.64290	0.60507	0.62266	0.62459	0.64213	0.64533	0.60250	0.69589	0.57776	0.58767	0.61299	0.61507	0.58309	0.60668	0.65396	0.62096	0.61734	0.62233	0.62822	0.64060	0.61123	0.58541	0.61918	0.59135	0.60804	0.58267	0.61542	0.66383	0.61826	0.65990	0.63376	0.59088	0.56680	0.56088	0.63062	0.61504	0.59912	0.57340	0.59662	0.66004	0.60473	0.53116	0.60364	0.62153	0.59626	0.65322	0.58077	0.53477	0.62556	0.62252	0.62307	0.69179	0.65165	0.67026	0.69867	0.62800	0.62316	0.64372	0.59135	0.66921	0.61008	0.60684	0.65687	0.61854	0.58868	0.57463	0.62956	0.61755	0.56868	0.63485	0.64129	0.61825	0.64866	0.57847	0.58602	0.64507	0.63215	0.60731	0.63876	0.63680	0.63252	0.68759	0.62738	0.64866	0.62618	0.64846	0.61649	0.63090	0.64712	0.57754	0.58080	0.58288	0.59469	0.62557	0.67087	0.58907	0.67557	0.66603	0.62762	0.66715	0.60878	0.65767	0.62403	0.64483	0.63040	0.58511	0.65642	0.60997	0.57361	0.69242	0.63749	0.61600	0.62750	0.66489	0.63717	0.64303	0.62776	0.63922	0.63687	0.66415	0.56208	0.65084	0.62486	0.61664	0.57799	0.69362	0.60841	0.62175	0.65915	0.66349	0.63040	0.61115	0.58243	0.67208	0.64792	0.61539	0.56316	0.59828	0.63967	0.63461	0.62758	0.59045	0.60374	0.64808	0.60781	0.59701	0.63980	0.60315	0.59068	0.66641	0.61889	0.67233	0.58181	0.61826	0.58979	0.59684	0.62498	0.61233	0.60925	0.69252	0.61381	0.61285	0.60242	0.63429	0.62354	0.56219	0.58419	0.68581	0.62583	0.58091	0.62634	0.60755	0.65067	0.60764	0.61774	0.60072	0.61182	0.63418	0.58163	0.58460	0.65737	0.63465	0.59051	0.64509	0.64387	0.58287	0.61759	0.66672	0.60586	0.64578	0.64377	0.59790	0.65314	0.67192	0.61685	0.57605	0.60122	0.63041	0.57801	0.59550	0.60414	0.67237	0.60964	0.62039	0.62882	0.57645	0.63118	0.64759	0.57920	0.55004	0.56685	0.63523	0.63333	0.64268	0.64369	0.62912	0.63361	0.60651	0.60677	0.63534	0.65644	0.60036	0.62317	0.67748	0.64151	0.61165	0.61698	0.65898	0.56838	0.64395	0.57063	0.60789	0.62498	0.65305	0.60281	0.61698	0.61406	0.60144	0.59559	0.62809	0.60941	0.55330	0.62913	0.58981	0.63093	0.67209	0.61414	0.64545	0.59388	0.58306	0.58437	0.69473	0.60993	0.65588	0.59024	0.64581	0.59537	0.63426	0.62923	0.60542	0.65386	0.63006	0.59596	0.61027	0.61469	0.67254	0.61698	0.66582	0.64417	0.62758	0.58465	0.65002	0.60484	0.60157	0.65370	0.58947	0.58529	0.59599	0.65729	0.66364	0.56826	0.64218	0.59400	0.58487	0.65999	0.62226	0.62686	0.67497	0.56455	0.61711	0.55438	0.61307	0.61509	0.62357	0.58683	0.57134	0.61585	0.66012	0.64426	0.58383	0.64324	0.62176	0.58850	0.62412	0.64552	0.63485	0.66394	0.58802	0.59237	0.57585	0.66325	0.65569	0.60266	0.66258	0.60066	0.66136	0.65141	0.53594	0.57969	0.60996	0.56404	0.59791	0.61674	0.59450	0.59353	0.66791	0.62868	0.60670	0.65106	0.63371	0.65448	0.59050	0.58611	0.59574	0.59958	0.61368	0.64551	0.61331	0.68614	0.61885	0.64783	0.63173	0.62453	0.66424	0.60029	0.62386	0.56941	0.62260	0.60033	0.64170	0.62250	0.54216	0.63982	0.61026	0.59431	0.59132	0.61800	0.62416	0.61497	0.59904	0.60577	0.62042	0.66534	0.59889	0.61241	0.59007	0.63549	0.57806	0.61697	0.58470	0.60265	0.66876	0.68673	0.55689	0.61592	0.66248	0.61349	0.68538	0.62492	0.62217	0.64515	0.59112	0.59614	0.58085	0.62828	0.56532	0.66085	0.61927	0.54810	0.62454	0.60337	0.60601	0.64793	0.60799	0.61748	0.62501	0.63282	0.55108	0.61760	0.60036	0.61215	0.62352	0.64543	0.61038	0.60379	0.62352	0.67441	0.59214	0.62894	0.58331	0.61204	0.68049	0.64613	0.63020	0.66391	0.60913	0.62557	0.60335	0.63801	0.60801	0.60649	0.65416	0.55543	0.64507	0.58267	0.57633	0.63617	0.57431	0.61509	0.63375	0.60537	0.65358	0.62271	0.60635	0.65969	0.61869	0.62058	0.61588	0.52684	0.62885	0.64203	0.62072	0.64402	0.59577	0.61056	0.60264	0.64038	0.62428	0.66855	0.63075	0.61075	0.63325	0.65428	0.63343	0.61484	0.59844	0.66068	0.63793	0.62291	0.60632	0.64538	0.65740	0.64466	0.59395	0.60562	0.60980	0.58223	0.62681	0.59678	0.60092	0.58405	0.59309	0.58520	0.64938	0.60295	0.57832	0.61390	0.62949	0.64427	0.56576	0.64335	0.57795	0.62560	0.60363	0.56956	0.63058	0.58157	0.62579	0.61338	0.57959	0.59223	0.62684	0.63386	0.58313	0.68128	0.61715	0.64251	0.59553	0.61655	0.60080	0.63004	0.61515	0.59911	0.62557	0.60427	0.60326	0.60967	0.61632	0.61850	0.58883	0.59815	0.61572	0.62686	0.60249	0.63961	0.56469	0.60638	0.66372	0.60625	0.64899	0.62012	0.55085	0.66311	0.61045	0.60237	0.65786	0.68326	0.58245	0.58801	0.58349	0.61324	0.57605	0.68716	0.59807	0.63374	0.59773	0.59877	0.56126	0.58106	0.60901	0.63173	0.58990	0.63627	0.60396	0.59563	0.63178	0.65006	0.62044	0.65125	0.64069	0.61030	0.64220	0.67563	0.60803	0.58984	0.60143	0.61001	0.62178	0.64690	0.59774	0.61976	0.63807	0.64949	0.66253	0.64522	0.59857	0.61054	0.61161	0.66484	0.63021	0.60539	0.64532	0.69010	0.61155	0.63081	0.60227	0.62121	0.60044	0.62565	0.63012	0.60680	0.61295	0.63954	0.55122	0.63936	0.58926	0.60553	0.63166	0.66153	0.58121	0.67898	0.57069	0.63164	0.56447	0.64329	0.64056	0.63339	0.58907	0.66595	0.60312	0.61932	0.57186	0.62231	0.60720	0.66183	0.63352	0.60303	0.66189	0.58009	0.58369	0.65031	0.63566	0.61007	0.59116	0.70611	0.60699	0.64286	0.62642	0.63939	0.62452	0.62671	0.64139	0.62551	0.56405	0.65453	0.56911	0.65936	0.58861	0.56239	0.56644	0.63196	0.62459	0.63995	0.57745	0.66187	0.64953	0.59613	0.62193	0.66468	0.61651	0.64561	0.67177	0.58656	0.60497	0.68664	0.60521	0.63179	0.62057	0.64402	0.61982	0.63919	0.55330	0.60589	0.60534	0.63807	0.65254	0.59332	0.62230	0.59073	0.61567	0.61347	0.60165	0.63935	0.61527	0.62303	0.62904	0.64611	0.64000	0.61621	0.69790	0.63506	0.62875	0.64190	0.59713	0.58013	0.54753	0.59124	0.63354	0.59730	0.64073	0.61710	0.56295	0.64258	0.63412	0.59712	0.61587	0.66679	0.62942	0.65145	0.64739	0.57531	0.63534	0.62981	0.63921	0.58376	0.59601	0.61615	0.65212	0.64512	0.59322	0.58269	0.53773	0.64387	0.53900	0.62421	0.65604	0.63089	0.62135	0.59415	0.63121	0.63085	0.61019	0.65198	0.60248	0.63297	0.64179	0.65084	0.58494	0.67955	0.59339	0.62165	0.61175	0.68776	0.66360	0.59229	0.62262	0.65503	0.60666	0.59220	0.64306	0.60348	0.57920	0.64239	0.67225	0.60250	0.61480	0.66016	0.63061	0.60766	0.64229	0.67278	0.61912	0.66525	0.57565	0.62250	0.63799	0.60901	0.61265	0.65357	0.69505	0.53592	0.66024	0.61666	0.61023	0.65716	0.58541	0.57774	0.60173	0.61288	0.61990	0.53739	0.63628	0.61165	0.60555	0.63902	0.61452	0.61208	0.66096	0.66316	0.61509	0.61368	0.62343	0.62512	0.65871	0.63879	0.63736	0.61226	0.64382	0.60113	0.66006	0.62990	0.62311	0.61391	0.64733	0.58592	0.62927	0.61091	0.63560	0.67317	0.59331	0.61844	0.58438	0.63450	0.65485	0.62323	0.61969	0.66939	0.65969	0.60763	0.64866	0.59022	0.64966	0.61434	0.62441	0.66377	0.65278	0.62396	0.62613	0.61485	0.60696	0.60264	0.65464	0.63056	0.63657	0.63308	0.62566	0.59856	0.58805	0.61403	0.57887	0.58992	0.61614	0.63041	0.65475	0.60038	0.61433	0.64302	0.62538	0.62628	0.60903	0.63489	0.63433	0.60734	0.58232	0.61982	0.70011	0.63070	0.60061	0.67431	0.65379	0.60127	0.61872	0.60844	0.60656	0.63392	0.63391	0.59621	0.58713	0.63839	0.60816	0.61912	0.59298	0.57454	0.62150	0.62780	0.65560	0.61430	0.61611	0.63526	0.63964	0.61770	0.62997	0.59815	0.60757	0.60178	0.65423	0.61556	0.61302	0.63888	0.64528	0.61837	0.68396	0.61202	0.64063	0.67056	0.64752	0.62954	0.65107	0.60886	0.56978	0.67698
10.50000	0.67039	0.64365	0.63271	0.66107	0.66105	0.62419	0.65054	0.70830	0.66676	0.68361	0.69594	0.67768	0.70520	0.70010	0.69572	0.65434	0.70074	0.72068	0.67225	0.63311	0.59833	0.66569	0.67340	0.68276	0.64569	0.70944	0.59933	0.67439	0.66265	0.72151	0.69148	0.70870	0.68031	0.70253	0.66822	0.65553	0.66552	0.68744	0.65376	0.59476	0.62266	0.70729	0.68525	0.69421	0.60998	0.72478	0.68425	0.69374	0.71118	0.65371	0.71659	0.67280	0.64868	0.59084	0.76035	0.69710	0.65023	0.67017	0.64433	0.64263	0.71473	0.63501	0.69674	0.66412	0.71786	0.69275	0.63317	0.63332	0.66215	0.71877	0.65076	0.68460	0.63827	0.66033	0.66743	0.69954	0.74759	0.65190	0.66678	0.64821	0.65210	0.68623	0.66333	0.68203	0.68945	0.61148	0.70492	0.71305	0.64964	0.68484	0.67863	0.69109	0.65850	0.69408	0.65593	0.68550	0.63805	0.69441	0.64918	0.75198	0.73705	0.64104	0.65408	0.69088	0.73811	0.71441	0.71573	0.72827	0.66211	0.67428	0.68874	0.65480	0.71469	0.63511	0.67124	0.70651	0.72648	0.72503	0.65531	0.68583	0.73449	0.66642	0.69878	0.65093	0.68790	0.65748	0.66813	0.66374	0.67885	0.71613	0.64928	0.60749	0.64899	0.61495	0.63413	0.67065	0.66427	0.72896	0.70110	0.67621	0.72182	0.70460	0.69133	0.63839	0.65497	0.66456	0.72934	0.66607	0.65456	0.67057	0.63096	0.66650	0.69904	0.64598	0.66236	0.64967	0.64727	0.64528	0.65730	0.66129	0.69223	0.67701	0.71372	0.67883	0.68452	0.64000	0.65864	0.64724	0.70008	0.67730	0.67128	0.66320	0.64995	0.62262	0.68317	0.68103	0.67746	0.66363	0.68020	0.71244	0.71124	0.69110	0.67728	0.65573	0.65626	0.64102	0.64339	0.70399	0.71077	0.67615	0.65196	0.63216	0.63081	0.71622	0.65075	0.63123	0.69324	0.64997	0.62197	0.65207	0.66273	0.60363	0.68528	0.69333	0.69166	0.65728	0.67813	0.65698	0.65640	0.64635	0.64525	0.60977	0.71396	0.67456	0.69031	0.61714	0.73326	0.67658	0.65436	0.69661	0.63704	0.61945	0.63578	0.66042	0.72140	0.67116	0.68061	0.64861	0.73476	0.61969	0.74939	0.65483	0.68876	0.66135	0.69636	0.67142	0.64520	0.61124	0.68401	0.67350	0.72478	0.69307	0.68426	0.63567	0.65659	0.67770	0.65252	0.66455	0.66097	0.68137	0.71371	0.69190	0.71348	0.62720	0.62530	0.67146	0.66329	0.64312	0.65711	0.66770	0.66490	0.71817	0.70956	0.66151	0.72012	0.66852	0.70187	0.63674	0.70872	0.72177	0.64146	0.68903	0.68244	0.70360	0.63439	0.64099	0.68802	0.71712	0.68558	0.66992	0.72591	0.71129	0.72510	0.61313	0.69145	0.69164	0.65225	0.68125	0.65793	0.67045	0.70800	0.68737	0.60970	0.66931	0.71669	0.66409	0.66606	0.68542	0.63150	0.71270	0.62895	0.67398	0.66231	0.68553	0.67441	0.66844	0.63738	0.67516	0.70381	0.67468	0.66286	0.66214	0.66696	0.66467	0.68086	0.70921	0.71822	0.71127	0.71035	0.67393	0.70536	0.61152	0.64233	0.70537	0.67010	0.64357	0.69067	0.65774	0.68449	0.68763	0.63308	0.69289	0.74283	0.70145	0.62044	0.60395	0.68248	0.69584	0.69379	0.63512	0.68275	0.65223	0.64019	0.60784	0.68802	0.64687	0.68367	0.71732	0.66032	0.77003	0.63183	0.62932	0.65105	0.65905	0.65155	0.65835	0.73079	0.64613	0.64456	0.63269	0.72328	0.63390	0.65517	0.61812	0.68198	0.67166	0.67768	0.67806	0.64817	0.72271	0.72378	0.72660	0.66860	0.70917	0.70212	0.74137	0.63114	0.69885	0.62509	0.71382	0.67156	0.66158	0.69758	0.68684	0.65117	0.63279	0.63672	0.71602	0.67642	0.58885	0.64547	0.68935	0.64307	0.65166	0.64615	0.67263	0.68736	0.63850	0.66976	0.68690	0.66388	0.67597	0.62906	0.63554	0.65032	0.60839	0.67816	0.64308	0.70142	0.69920	0.66304	0.73300	0.69485	0.61667	0.62393	0.70406	0.68293	0.67345	0.68037	0.67433	0.72060	0.67577	0.61192	0.66277	0.70341	0.66317	0.65235	0.58989	0.60239	0.64041	0.71937	0.67597	0.64239	0.66648	0.66246	0.68774	0.64736	0.66329	0.66660	0.68518	0.67680	0.62314	0.65672	0.66396	0.62323	0.70063	0.74402	0.68147	0.67421	0.62180	0.68219	0.66483	0.70994	0.68160	0.65398	0.62179	0.66890	0.70074	0.69289	0.70308	0.69360	0.62403	0.70599	0.59808	0.73052	0.64751	0.64133	0.67781	0.68451	0.67430	0.67440	0.62845	0.70987	0.76642	0.68906	0.65784	0.74358	0.67822	0.69609	0.71643	0.65958	0.63341	0.67206	0.74258	0.59955	0.65639	0.69639	0.68560	0.68978	0.66109	0.67158	0.67133	0.68098	0.64804	0.64199	0.65414	0.65922	0.73489	0.70858	0.69195	0.67895	0.71462	0.64925	0.73502	0.65706	0.68293	0.69841	0.65488	0.69825	0.62919	0.62977	0.64119	0.72058	0.65207	0.65448	0.62671	0.66636	0.64094	0.67577	0.66040	0.64714	0.63722	0.67187	0.65879	0.68001	0.65394	0.72477	0.68839	0.64155	0.66937	0.68858	0.65359	0.64420	0.67680	0.68417	0.67298	0.61621	0.63048	0.67396	0.66156	0.65305	0.67021	0.69570	0.69002	0.63567	0.69162	0.60967	0.64232	0.65770	0.66170	0.68204	0.61376	0.76606	0.64434	0.74143	0.70216	0.69616	0.71839	0.64119	0.69319	0.64632	0.65093	0.71550	0.70408	0.65140	0.72756	0.69426	0.65873	0.66779	0.67968	0.71139	0.67221	0.68282	0.65449	0.64263	0.74021	0.67003	0.64947	0.75656	0.68161	0.70581	0.59105	0.66398	0.65787	0.70943	0.69325	0.67117	0.68667	0.64180	0.66635	0.70906	0.64964	0.63536	0.66687	0.72811	0.64910	0.69358	0.72683	0.66555	0.63390	0.71243	0.69242	0.67802	0.71190	0.67427	0.68081	0.61117	0.68653	0.65416	0.76591	0.69517	0.63389	0.66565	0.71292	0.67943	0.67211	0.71765	0.68218	0.71617	0.68103	0.74807	0.63223	0.67607	0.73078	0.72134	0.65545	0.67703	0.66695	0.72551	0.62344	0.69017	0.66934	0.65302	0.64684	0.67007	0.64098	0.64411	0.67119	0.62542	0.62756	0.66816	0.62870	0.68210	0.62310	0.63418	0.63988	0.67463	0.69755	0.66787	0.70822	0.64909	0.63401	0.70005	0.63568	0.64996	0.75031	0.63337	0.65943	0.65661	0.71099	0.60113	0.66043	0.68961	0.71854	0.60090	0.64858	0.72145	0.61268	0.63845	0.68428	0.68587	0.66634	0.69629	0.68476	0.69388	0.68976	0.67398	0.66755	0.71373	0.64905	0.71393	0.67154	0.66274	0.69113	0.70251	0.64266	0.67323	0.68213	0.67545	0.65035	0.67129	0.74844	0.67090	0.69983	0.68107	0.66979	0.65686	0.70628	0.68921	0.73398	0.70235	0.70453	0.64863	0.63726	0.64363	0.65700	0.68222	0.66155	0.68900	0.65013	0.66248	0.71103	0.65697	0.71990	0.66459	0.62219	0.72038	0.69005	0.66228	0.70468	0.71786	0.70679	0.69130	0.69926	0.69748	0.64921	0.76244	0.67297	0.67491	0.67865	0.67625	0.71156	0.67610	0.66840	0.67424	0.67398	0.65511	0.70502	0.69867	0.71779	0.69607	0.71452	0.69010	0.70878	0.70944	0.70277	0.61211	0.67416	0.65771	0.62226	0.65513	0.66708	0.64487	0.65073	0.65379	0.69144	0.68342	0.71479	0.65448	0.67797	0.65207	0.72878	0.62651	0.61779	0.62062	0.63598	0.70870	0.66331	0.64097	0.65611	0.66477	0.64830	0.60170	0.69840	0.71966	0.61112	0.70164	0.68338	0.70152	0.71687	0.67957	0.67706	0.67807	0.67368	0.70391	0.62351	0.66658	0.63764	0.67106	0.67232	0.67711	0.65796	0.67119	0.67706	0.69370	0.63151	0.73559	0.68731	0.57684	0.63332	0.68685	0.72952	0.70456	0.67840	0.58651	0.68434	0.72102	0.72412	0.64437	0.72228	0.66559	0.70857	0.67955	0.72019	0.65355	0.73071	0.66603	0.65185	0.66455	0.68459	0.67609	0.68510	0.67939	0.63890	0.66173	0.69575	0.66916	0.69792	0.68256	0.62222	0.66316	0.67106	0.63718	0.69711	0.62336	0.66830	0.64669	0.67386	0.65534	0.67928	0.71766	0.67146	0.68457	0.73732	0.65840	0.67718	0.67008	0.66307	0.66457	0.71335	0.67460	0.68004	0.74149	0.66417	0.65141	0.64705	0.68913	0.63430	0.71242	0.70654	0.65540	0.67339	0.65812	0.73470	0.69271	0.67367	0.70329	0.66733	0.65912	0.64022	0.69176	0.67164	0.65599	0.69593	0.68245	0.74190	0.70777	0.71187	0.69459	0.68049	0.66287	0.68231	0.72049	0.62827	0.65634	0.63442	0.70985	0.64706	0.60112	0.66291	0.69040	0.63390	0.72570	0.65024	0.71112	0.68401	0.67880	0.66645	0.66731	0.65025	0.69674	0.74822	0.65511	0.67325	0.67037	0.63286	0.65645	0.71651	0.62475	0.72133	0.73064	0.73994	0.67506	0.66480	0.62839	0.66456	0.59050	0.64978	0.62954	0.67790	0.63760	0.68375	0.71297	0.69692	0.68533	0.68290	0.71604	0.64301	0.65645	0.63608	0.67517	0.71798	0.59745	0.69252	0.63440	0.65311	0.66209	0.68148	0.66378	0.68703	0.60470	0.69003	0.70358	0.73747	0.65956	0.65315	0.66610	0.69341	0.65253	0.69418	0.68040	0.61749	0.67750	0.66384	0.68364	0.66063	0.72471	0.66904	0.65215	0.67358	0.60531	0.64641	0.65550	0.64072	0.69286	0.63211	0.66362	0.69285	0.69904	0.65532	0.71820	0.68714	0.70921	0.67611	0.60282	0.68266	0.69550	0.71360	0.69472	0.67499	0.66964	0.64398	0.68760	0.63137	0.68108	0.68551	0.67713	0.70513	0.67314	0.69208	0.73238	0.66796	0.70260	0.68578	0.67234	0.66733	0.65191	0.68030	0.68030	0.62977	0.63955
11.50000	0.73664	0.73707	0.68877	0.71938	0.81956	0.70811	0.71618	0.76702	0.76717	0.80997	0.72690	0.76897	0.75830	0.76191	0.66329	0.73444	0.70631	0.81065	0.73818	0.80249	0.71245	0.79869	0.71294	0.68460	0.81832	0.70436	0.77441	0.73676	0.75209	0.72749	0.63387	0.71893	0.79080	0.77745	0.72842	0.78268	0.78514	0.79139	0.78695	0.77616	0.66185	0.72506	0.67489	0.77881	0.76547	0.74738	0.72966	0.73078	0.73362	0.69477	0.71924	0.71233	0.68941	0.74342	0.75426	0.66127	0.73328	0.81691	0.70152	0.78148	0.78897	0.72091	0.80564	0.76735	0.73321	0.72908	0.72124	0.76086	0.72621	0.76141	0.75298	0.72017	0.69010	0.79382	0.70022	0.74985	0.68276	0.73631	0.64898	0.74980	0.72472	0.74135	0.75466	0.71245	0.70640	0.78255	0.71573	0.72593	0.73393	0.73789	0.72693	0.77822	0.68393	0.82631	0.72764	0.75000	0.69412	0.72584	0.73246	0.71559	0.69695	0.75502	0.71302	0.72682	0.72611	0.79022	0.78380	0.77454	0.73119	0.73968	0.67140	0.75503	0.71185	0.70385	0.72456	0.72613	0.72481	0.69808	0.74822	0.73197	0.72948	0.72995	0.72634	0.77541	0.74581	0.74957	0.69182	0.75906	0.78558	0.73323	0.69699	0.70874	0.74993	0.72506	0.76438	0.70082	0.80813	0.73685	0.75696	0.81938	0.78624	0.76395	0.73876	0.68273	0.65906	0.74310	0.70732	0.69018	0.75586	0.75042	0.76805	0.74505	0.72213	0.71976	0.73396	0.72557	0.71591	0.68985	0.78640	0.70920	0.74649	0.74557	0.72099	0.68990	0.76054	0.73286	0.75819	0.72918	0.68227	0.75274	0.74713	0.76217	0.80395	0.74433	0.76505	0.80655	0.73793	0.70124	0.78850	0.72292	0.76266	0.68600	0.72427	0.74467	0.75683	0.75526	0.73624	0.73709	0.78413	0.78666	0.68988	0.75678	0.71036	0.71517	0.74790	0.72976	0.73154	0.66636	0.68315	0.73353	0.71544	0.73601	0.71474	0.77063	0.72368	0.65471	0.70882	0.77071	0.74041	0.67785	0.76364	0.70861	0.76239	0.73079	0.68476	0.71435	0.79421	0.74221	0.76763	0.69621	0.69009	0.71497	0.75319	0.70847	0.76303	0.76354	0.76621	0.74524	0.68428	0.68932	0.74825	0.77085	0.74727	0.68371	0.78836	0.77557	0.75633	0.71402	0.76751	0.74696	0.75147	0.72420	0.71701	0.75411	0.72288	0.74618	0.69429	0.80362	0.73352	0.65073	0.74136	0.67050	0.73660	0.66193	0.69707	0.78866	0.68608	0.75869	0.79944	0.77825	0.74382	0.71295	0.69458	0.74534	0.77439	0.76382	0.76344	0.70551	0.72218	0.83722	0.74156	0.75064	0.71169	0.75875	0.70790	0.72594	0.77662	0.69721	0.79418	0.81758	0.69168	0.72920	0.82343	0.76333	0.82359	0.77663	0.73776	0.73502	0.75363	0.75821	0.76184	0.73942	0.72716	0.72003	0.75447	0.72449	0.75081	0.70695	0.75072	0.72926	0.79355	0.73359	0.77161	0.72428	0.67823	0.73875	0.75404	0.74319	0.71820	0.73191	0.73538	0.73419	0.75447	0.75001	0.75065	0.70981	0.72719	0.76955	0.72673	0.66435	0.76676	0.71780	0.71475	0.69062	0.71382	0.72403	0.73866	0.66815	0.77117	0.78373	0.77301	0.74003	0.70369	0.73421	0.74987	0.79446	0.73239	0.72721	0.70276	0.70885	0.71728	0.69864	0.70056	0.76769	0.68562	0.74666	0.80167	0.76829	0.73747	0.71571	0.77894	0.77136	0.72966	0.75618	0.82951	0.74630	0.74850	0.74710	0.75820	0.73024	0.72781	0.75210	0.76821	0.74284	0.74290	0.73342	0.75067	0.72054	0.77759	0.75041	0.75766	0.73763	0.67286	0.74430	0.68480	0.75782	0.78424	0.72632	0.72951	0.66271	0.71737	0.72483	0.71384	0.72976	0.70894	0.69601	0.81429	0.74440	0.81736	0.72569	0.69582	0.73678	0.70356	0.73709	0.77415	0.77742	0.72321	0.80251	0.81400	0.73273	0.78027	0.73537	0.68158	0.76344	0.74866	0.81113	0.71834	0.70882	0.72176	0.76056	0.78806	0.74141	0.68551	0.77006	0.67771	0.67425	0.71404	0.74537	0.76932	0.73788	0.78127	0.75123	0.71922	0.76842	0.71165	0.75816	0.71994	0.76307	0.74113	0.74059	0.75070	0.76967	0.74218	0.68569	0.73160	0.70479	0.72238	0.75602	0.67614	0.76693	0.77369	0.75947	0.72832	0.84086	0.76852	0.73540	0.77715	0.73674	0.64675	0.70205	0.70834	0.73385	0.73850	0.71270	0.67583	0.71962	0.77508	0.78250	0.70706	0.72266	0.76981	0.75449	0.71404	0.79338	0.73522	0.76417	0.79248	0.82029	0.80350	0.69665	0.73676	0.74853	0.74176	0.73174	0.74345	0.77169	0.71599	0.72513	0.75817	0.74343	0.75470	0.77891	0.74015	0.68952	0.80579	0.69844	0.70631	0.70550	0.71615	0.72100	0.71135	0.74608	0.71707	0.78972	0.71982	0.69875	0.79169	0.74672	0.71649	0.75864	0.66552	0.73412	0.78348	0.70740	0.70116	0.69504	0.77571	0.73097	0.75700	0.78379	0.76831	0.67895	0.78034	0.71438	0.77975	0.74875	0.74386	0.76499	0.75228	0.73118	0.76131	0.71773	0.72938	0.68888	0.75073	0.76046	0.77516	0.74606	0.79441	0.75423	0.74109	0.74252	0.74247	0.74131	0.80182	0.69614	0.74724	0.73952	0.75010	0.74820	0.70151	0.71654	0.68330	0.70857	0.74101	0.77088	0.73962	0.72430	0.73352	0.73790	0.76936	0.75687	0.72814	0.70174	0.75347	0.72654	0.73073	0.78600	0.73624	0.73299	0.71468	0.75661	0.76635	0.72655	0.73339	0.78702	0.70526	0.77836	0.70350	0.72024	0.74890	0.69128	0.69603	0.71546	0.83193	0.81121	0.73016	0.80323	0.75968	0.76816	0.72256	0.75850	0.74943	0.71644	0.68185	0.78385	0.71956	0.75737	0.75025	0.70486	0.76028	0.74843	0.68760	0.72039	0.78818	0.82941	0.80152	0.75193	0.68129	0.71862	0.71339	0.73466	0.68465	0.78157	0.73460	0.75761	0.65552	0.79811	0.71404	0.76185	0.69219	0.80821	0.73745	0.73455	0.74734	0.77941	0.72776	0.75991	0.74571	0.74152	0.74541	0.74449	0.72158	0.77848	0.73929	0.64899	0.69778	0.67051	0.75165	0.74258	0.75890	0.75839	0.69813	0.76638	0.76541	0.74185	0.71772	0.79013	0.76806	0.70768	0.79716	0.74964	0.73827	0.80605	0.74963	0.69026	0.74034	0.75497	0.78182	0.78889	0.68824	0.75657	0.72554	0.70495	0.76530	0.80006	0.82284	0.73234	0.77218	0.71690	0.67690	0.75329	0.74247	0.71238	0.76592	0.72851	0.75255	0.69547	0.75675	0.73669	0.77699	0.76295	0.79979	0.77890	0.67544	0.72677	0.75832	0.75983	0.70038	0.77184	0.66735	0.77328	0.75532	0.71408	0.73943	0.75598	0.76411	0.77706	0.78105	0.74128	0.64963	0.73848	0.76402	0.73476	0.75536	0.75115	0.72280	0.77559	0.72033	0.76714	0.72700	0.80112	0.70965	0.73804	0.73351	0.70479	0.73612	0.75245	0.68655	0.79487	0.81787	0.77923	0.71952	0.73684	0.74586	0.73896	0.72353	0.75138	0.75869	0.76956	0.72326	0.74842	0.76936	0.71029	0.74542	0.73754	0.77525	0.74232	0.77394	0.71760	0.77285	0.76521	0.82414	0.76635	0.72916	0.76711	0.75279	0.80252	0.68836	0.72554	0.74142	0.66858	0.79292	0.74926	0.72175	0.73146	0.77594	0.80906	0.73628	0.72274	0.75104	0.75057	0.70271	0.69888	0.75025	0.67687	0.70517	0.72895	0.74432	0.75267	0.72190	0.76244	0.75469	0.73433	0.72999	0.71983	0.78651	0.68308	0.74144	0.74113	0.73615	0.71641	0.74774	0.74450	0.75477	0.70702	0.74091	0.76251	0.73113	0.73196	0.66430	0.74343	0.74270	0.72289	0.75249	0.71102	0.79759	0.75239	0.76861	0.73994	0.74979	0.82190	0.75411	0.76854	0.78736	0.69399	0.74864	0.79607	0.78795	0.76392	0.71981	0.75682	0.76813	0.71949	0.78278	0.77512	0.72629	0.69418	0.77458	0.64654	0.80758	0.73948	0.77147	0.81714	0.76645	0.76013	0.76198	0.74093	0.78620	0.80470	0.70384	0.77092	0.79006	0.74277	0.72684	0.73215	0.65550	0.68277	0.68006	0.72777	0.82461	0.75588	0.76236	0.77122	0.70975	0.68042	0.76934	0.70442	0.74193	0.70365	0.68199	0.72472	0.74897	0.74755	0.80630	0.70390	0.74615	0.76941	0.79098	0.73706	0.71435	0.70206	0.71291	0.74746	0.73787	0.77898	0.75445	0.69719	0.69887	0.70414	0.70288	0.78882	0.77103	0.69235	0.79328	0.72852	0.74254	0.77474	0.71769	0.69531	0.78051	0.73433	0.71939	0.69463	0.70919	0.73933	0.70071	0.77130	0.77287	0.70091	0.78748	0.71122	0.74391	0.77404	0.75589	0.73436	0.73220	0.68735	0.70262	0.71043	0.70920	0.70571	0.72260	0.65386	0.79584	0.73504	0.78414	0.68166	0.75914	0.72148	0.77847	0.73869	0.72105	0.75385	0.75444	0.77001	0.69667	0.78837	0.70963	0.68503	0.76921	0.77740	0.71598	0.75200	0.78753	0.74887	0.74991	0.69822	0.76409	0.71633	0.74949	0.76307	0.74407	0.72523	0.63600	0.72808	0.74336	0.73943	0.71643	0.75592	0.80946	0.75884	0.74641	0.75378	0.74003	0.71386	0.78473	0.78677	0.72650	0.74119	0.73363	0.79806	0.74256	0.74618	0.72799	0.76066	0.80899	0.74673	0.76426	0.76981	0.75629	0.72535	0.81344	0.68096	0.71326	0.80870	0.72591	0.71221	0.79217	0.75236	0.79194	0.69230	0.73525	0.75108	0.74250	0.79462	0.74440	0.69469	0.71908	0.68327	0.69344	0.72355	0.79480	0.73456	0.69666	0.82305	0.77398	0.72948	0.74147	0.82832	0.75496	0.76306	0.77675	0.74997	0.66648	0.72804	0.79728	0.77094	0.73696	0.78733	0.74394	0.69484	0.74265	0.73509	0.73863	0.78884	0.75418	0.74421	0.71174	0.77368	0.80835
12.50000	0.77862	0.79332	0.71215	0.73118	0.84152	0.78583	0.73471	0.84840	0.82243	0.76981	0.79157	0.75774	0.68652	0.73105	0.82168	0.82029	0.71037	0.72093	0.75847	0.76529	0.80069	0.84448	0.79801	0.77796	0.78337	0.80107	0.79430	0.68466	0.86721	0.69910	0.74784	0.77601	0.74434	0.82108	0.71012	0.75622	0.82268	0.77677	0.79891	0.81044	0.78373	0.72406	0.72368	0.73508	0.74557	0.82328	0.78837	0.80462	0.74210	0.76728	0.82361	0.73436	0.80537	0.82726	0.73578	0.73692	0.87643	0.82171	0.82281	0.78654	0.84986	0.75633	0.73095	0.78253	0.73822	0.83910	0.71468	0.79859	0.73105	0.77768	0.79645	0.79707	0.76709	0.84674	0.71813	0.70889	0.79380	0.78293	0.85414	0.83753	0.78094	0.80450	0.70219	0.80102	0.69540	0.86826	0.82483	0.78984	0.79390	0.71673	0.78081	0.78094	0.72921	0.77883	0.74596	0.71731	0.84819	0.80953	0.88134	0.73341	0.68518	0.80571	0.75671	0.76679	0.78234	0.77739	0.69890	0.75382	0.81932	0.81270	0.79638	0.73247	0.72923	0.80461	0.81606	0.82218	0.78590	0.76516	0.82096	0.81870	0.79692	0.73283	0.76067	0.73175	0.74126	0.74006	0.76132	0.75111	0.79271	0.78774	0.75040	0.75266	0.79119	0.81878	0.77911	0.73215	0.79878	0.83965	0.76121	0.78192	0.71886	0.79029	0.76844	0.77518	0.75911	0.75126	0.75838	0.81011	0.75331	0.73822	0.80184	0.76149	0.77338	0.76848	0.79152	0.80209	0.79154	0.78892	0.68802	0.78472	0.80336	0.72314	0.81831	0.77630	0.78523	0.81464	0.74489	0.80489	0.77844	0.76482	0.77101	0.72632	0.83288	0.69527	0.75870	0.77944	0.74028	0.77043	0.76025	0.77819	0.77417	0.73004	0.78587	0.78921	0.78216	0.80280	0.73700	0.82718	0.76909	0.79852	0.80056	0.85506	0.77654	0.78128	0.76693	0.85765	0.76747	0.74484	0.79225	0.81190	0.78747	0.78215	0.79063	0.77195	0.84109	0.83467	0.79261	0.80957	0.81540	0.78233	0.80011	0.75722	0.80821	0.78573	0.76030	0.74520	0.80068	0.82065	0.78388	0.73733	0.68084	0.82256	0.77267	0.80095	0.68459	0.78504	0.80767	0.78895	0.75304	0.84978	0.74260	0.86852	0.83343	0.79226	0.72229	0.81985	0.73197	0.76214	0.82504	0.71872	0.73900	0.75067	0.79079	0.78543	0.74579	0.75337	0.74650	0.73535	0.80591	0.75826	0.77820	0.79125	0.78517	0.79308	0.82560	0.78883	0.76051	0.82636	0.82189	0.77154	0.81139	0.80058	0.78902	0.76011	0.78401	0.79837	0.81333	0.76913	0.75794	0.75778	0.79941	0.78653	0.78968	0.78665	0.75652	0.76833	0.79144	0.71620	0.79038	0.78162	0.78751	0.80756	0.83544	0.88445	0.79266	0.71807	0.79788	0.85522	0.79266	0.84241	0.78555	0.82323	0.74548	0.80025	0.74046	0.83840	0.79816	0.81757	0.74925	0.76140	0.84053	0.77028	0.83349	0.79722	0.77598	0.80150	0.79935	0.79856	0.82218	0.73391	0.79608	0.72178	0.78482	0.81420	0.77730	0.75419	0.71318	0.80490	0.81400	0.81877	0.74919	0.72394	0.79579	0.70645	0.77322	0.76264	0.78263	0.80588	0.81875	0.77407	0.76960	0.79617	0.78273	0.72604	0.83104	0.69236	0.78213	0.79206	0.80918	0.83200	0.82269	0.76621	0.72283	0.77593	0.76209	0.70655	0.79815	0.77904	0.74550	0.82841	0.83509	0.80022	0.75493	0.73304	0.71668	0.87330	0.83970	0.81955	0.80762	0.84276	0.78007	0.69852	0.77009	0.71401	0.80556	0.79361	0.77368	0.77793	0.78122	0.79499	0.76221	0.73715	0.80532	0.77760	0.78086	0.81168	0.76816	0.74686	0.76734	0.74124	0.80569	0.79161	0.79299	0.74603	0.74737	0.66793	0.77588	0.78382	0.73329	0.78614	0.82055	0.82884	0.72621	0.73092	0.74999	0.79968	0.76428	0.80778	0.78857	0.79415	0.70630	0.81337	0.71721	0.73957	0.72643	0.75465	0.82581	0.79769	0.80757	0.75493	0.76182	0.73637	0.84857	0.76305	0.78704	0.75765	0.82107	0.81296	0.78655	0.72407	0.85075	0.85132	0.83006	0.83463	0.80589	0.76188	0.73038	0.81592	0.67659	0.78582	0.83376	0.79023	0.80615	0.83307	0.74400	0.76359	0.75172	0.71384	0.79182	0.79961	0.84466	0.82650	0.87925	0.76615	0.81467	0.76623	0.85811	0.79759	0.76752	0.80863	0.74047	0.85706	0.75869	0.78828	0.78679	0.78687	0.79956	0.81173	0.82365	0.76955	0.78897	0.78369	0.70222	0.80139	0.82897	0.75658	0.73392	0.79434	0.80513	0.75776	0.74225	0.76134	0.71911	0.76998	0.78386	0.75167	0.80109	0.78673	0.81051	0.73179	0.71360	0.76597	0.68316	0.77321	0.76342	0.76613	0.79359	0.79352	0.83049	0.76167	0.76730	0.87399	0.77512	0.81023	0.72115	0.66323	0.82006	0.75354	0.81114	0.82997	0.78297	0.79888	0.83643	0.74392	0.87207	0.71833	0.76623	0.77495	0.73630	0.75650	0.79858	0.75256	0.78174	0.84440	0.79738	0.70866	0.74659	0.81935	0.79864	0.73507	0.81079	0.86669	0.81772	0.77097	0.81642	0.80606	0.74242	0.78682	0.72031	0.72075	0.85904	0.83901	0.83719	0.75984	0.80857	0.78917	0.75896	0.75424	0.80750	0.83253	0.76516	0.79460	0.77509	0.77713	0.78000	0.83369	0.77989	0.82737	0.76442	0.77211	0.85459	0.78873	0.74995	0.83169	0.81424	0.85465	0.80504	0.81956	0.76805	0.75058	0.73160	0.83473	0.84412	0.77800	0.76209	0.74836	0.76738	0.75747	0.76250	0.77549	0.75657	0.79541	0.79230	0.76767	0.78376	0.76024	0.73305	0.76202	0.72747	0.73452	0.80706	0.76556	0.75528	0.81877	0.80564	0.71881	0.69952	0.76721	0.84216	0.82815	0.78912	0.82508	0.80617	0.79995	0.77762	0.83348	0.82705	0.82705	0.82552	0.82004	0.84173	0.78276	0.78980	0.78076	0.78093	0.74420	0.85274	0.75241	0.79595	0.78748	0.82931	0.82031	0.77075	0.79866	0.84525	0.80398	0.73548	0.82937	0.80562	0.83462	0.78137	0.73447	0.80309	0.77951	0.82677	0.75292	0.72770	0.78279	0.81530	0.80721	0.82224	0.73109	0.74241	0.76838	0.68829	0.82053	0.70721	0.78147	0.73822	0.79460	0.78949	0.72027	0.78929	0.79667	0.79624	0.76287	0.76416	0.81083	0.80260	0.76509	0.72706	0.75166	0.78196	0.84138	0.76131	0.79550	0.72474	0.72732	0.78309	0.81113	0.74629	0.83937	0.74754	0.75542	0.78837	0.77721	0.70179	0.72643	0.80795	0.76300	0.73238	0.80063	0.79898	0.81282	0.81463	0.78586	0.79114	0.78717	0.84172	0.80239	0.73785	0.77566	0.84052	0.79053	0.83503	0.76424	0.81904	0.80234	0.76711	0.80357	0.74497	0.73771	0.79884	0.73200	0.75771	0.81466	0.83344	0.77720	0.79180	0.78890	0.80199	0.83006	0.75129	0.78967	0.71641	0.79090	0.76058	0.82953	0.88113	0.77981	0.73660	0.76558	0.72686	0.78371	0.74988	0.75309	0.81630	0.71565	0.79047	0.75842	0.80114	0.80113	0.76477	0.84887	0.83076	0.84070	0.81323	0.83358	0.80966	0.72493	0.77791	0.75305	0.70808	0.80006	0.75557	0.78890	0.82828	0.72613	0.75201	0.84037	0.79020	0.73944	0.84320	0.82158	0.76437	0.77034	0.78248	0.79655	0.73187	0.73172	0.71717	0.78752	0.76894	0.78808	0.79798	0.74088	0.76024	0.76052	0.83594	0.71135	0.74672	0.77039	0.70762	0.81303	0.81322	0.74423	0.76664	0.75097	0.79439	0.80291	0.80294	0.78288	0.85038	0.78711	0.80103	0.84300	0.78650	0.75309	0.76442	0.74223	0.78937	0.81279	0.82646	0.80043	0.84672	0.82530	0.67170	0.81303	0.73820	0.81027	0.82418	0.73682	0.85230	0.74833	0.77711	0.76859	0.75439	0.78519	0.79993	0.81578	0.84538	0.82373	0.74783	0.79387	0.75375	0.75801	0.75680	0.83137	0.76556	0.79673	0.81182	0.71765	0.79725	0.86319	0.75128	0.74427	0.77259	0.77658	0.76220	0.78509	0.82795	0.75499	0.78133	0.78281	0.74179	0.66419	0.79152	0.75709	0.78919	0.74417	0.75993	0.84908	0.80113	0.73301	0.71389	0.72928	0.79722	0.81893	0.82404	0.83273	0.77559	0.81135	0.83346	0.73600	0.81529	0.78118	0.80160	0.82018	0.75259	0.74301	0.76114	0.72547	0.73124	0.79227	0.75275	0.82380	0.87051	0.75966	0.73261	0.83206	0.76799	0.74999	0.78550	0.78636	0.80580	0.72310	0.78383	0.81795	0.68619	0.83433	0.73587	0.76272	0.75467	0.79131	0.78371	0.70440	0.76894	0.77798	0.79164	0.83256	0.79996	0.77257	0.77923	0.77089	0.79698	0.83114	0.75434	0.77926	0.77900	0.77021	0.79845	0.80281	0.81531	0.81652	0.73981	0.77920	0.82079	0.79018	0.77217	0.77283	0.77021	0.80155	0.73328	0.81385	0.76031	0.79341	0.83504	0.80760	0.81108	0.78972	0.77708	0.71835	0.85012	0.86483	0.82813	0.81448	0.81456	0.75246	0.80776	0.79998	0.75614	0.81512	0.76879	0.77800	0.70934	0.82674	0.77512	0.78351	0.80902	0.78872	0.80329	0.80499	0.81301	0.80519	0.76653	0.75475	0.82301	0.84163	0.73991	0.74491	0.81910	0.81228	0.74940	0.88235	0.78631	0.75954	0.86762	0.70668	0.78215	0.78615	0.76796	0.77703	0.78658	0.78190	0.74582	0.76644	0.77300	0.81503	0.75229	0.84557	0.79712	0.81779	0.77420	0.86758	0.73397	0.74734	0.75296	0.73571	0.80129	0.76122	0.80740	0.83105	0.86405	0.73695	0.82410	0.78447	0.81304	0.81032	0.76657	0.75163	0.81047	0.75471	0.76623	0.81156	0.77446	0.74784	0.77371	0.72171	0.72144	0.82945	0.78383	0.75657	0.76689	0.78636	0.76552	0.74652	0.80093	0.83540	0.80809	0.80155	0.84803
13.50000	0.81035	0.87182	0.82097	0.82865	0.72721	0.81834	0.81311	0.80158	0.87812	0.83445	0.79727	0.81661	0.82781	0.84611	0.86580	0.89858	0.77400	0.73582	0.75981	0.79455	0.74159	0.80963	0.82831	0.79818	0.78487	0.85518	0.82475	0.84184	0.84439	0.81401	0.83912	0.84299	0.89005	0.78445	0.78188	0.77850	0.81798	0.82740	0.79146	0.85669	0.82946	0.72283	0.81759	0.80685	0.81973	0.80133	0.75783	0.83526	0.82935	0.76577	0.80444	0.80859	0.84138	0.80113	0.85131	0.75708	0.87232	0.79495	0.87320	0.85744	0.84454	0.70367	0.84478	0.80280	0.81434	0.81081	0.80132	0.81966	0.89983	0.78899	0.82621	0.89491	0.85555	0.75372	0.88666	0.86756	0.81230	0.82351	0.81675	0.82765	0.84645	0.75730	0.82369	0.81536	0.73704	0.82913	0.88011	0.82266	0.83066	0.81877	0.80747	0.85763	0.80439	0.81000	0.79902	0.83217	0.86548	0.84537	0.82511	0.78547	0.72596	0.77037	0.88857	0.87499	0.84695	0.79545	0.81931	0.82416	0.82585	0.85002	0.74969	0.84345	0.78182	0.73672	0.84733	0.86329	0.79802	0.84831	0.86562	0.90481	0.74809	0.81143	0.77214	0.84664	0.88863	0.71353	0.88575	0.81358	0.84849	0.72615	0.82622	0.81955	0.81719	0.85086	0.79275	0.79279	0.83840	0.84643	0.81720	0.74727	0.75907	0.79280	0.82532	0.81261	0.85681	0.80190	0.74879	0.80046	0.78093	0.85297	0.76366	0.83907	0.75902	0.85545	0.86059	0.81250	0.83423	0.80723	0.77572	0.87219	0.76211	0.80200	0.77715	0.83535	0.75547	0.78056	0.79762	0.84308	0.84407	0.79573	0.87034	0.75548	0.79460	0.77002	0.81708	0.82617	0.79718	0.78919	0.79853	0.83691	0.81508	0.77739	0.78648	0.77077	0.83895	0.85685	0.83481	0.82990	0.77159	0.81804	0.84913	0.80706	0.80199	0.80215	0.81595	0.81470	0.79492	0.88006	0.78598	0.87110	0.84147	0.83648	0.79923	0.85047	0.76570	0.76135	0.84600	0.78585	0.84091	0.87975	0.81662	0.90232	0.80381	0.78932	0.77924	0.78766	0.76971	0.77661	0.81066	0.79245	0.84727	0.88084	0.83386	0.78135	0.80892	0.82759	0.76744	0.79277	0.73974	0.80397	0.76831	0.81449	0.86489	0.77575	0.84528	0.82080	0.70967	0.85277	0.73586	0.78848	0.87565	0.79696	0.85835	0.83827	0.78588	0.84735	0.80170	0.81986	0.91279	0.76956	0.78591	0.79781	0.75726	0.78155	0.83314	0.80598	0.78150	0.84333	0.84421	0.81046	0.81064	0.82811	0.87072	0.83702	0.76674	0.79238	0.83456	0.90161	0.85731	0.87826	0.85884	0.84453	0.79592	0.77978	0.83816	0.81889	0.75176	0.83362	0.78772	0.90302	0.79445	0.83975	0.74184	0.80173	0.79147	0.78583	0.85309	0.83351	0.75929	0.82721	0.83159	0.84070	0.81405	0.87149	0.78746	0.80884	0.82763	0.82532	0.80581	0.84124	0.78831	0.85413	0.77359	0.74564	0.84498	0.87324	0.84084	0.85929	0.77896	0.82720	0.83901	0.79959	0.87516	0.83325	0.74702	0.80136	0.82929	0.80436	0.84568	0.77970	0.84277	0.85165	0.89245	0.79650	0.84353	0.80550	0.84477	0.81088	0.82048	0.85694	0.78368	0.74143	0.82676	0.77251	0.81527	0.82822	0.77416	0.80166	0.76001	0.86345	0.77306	0.84143	0.85625	0.82710	0.87510	0.74473	0.78845	0.84705	0.79871	0.74727	0.83159	0.77562	0.82207	0.82256	0.83212	0.83692	0.87517	0.85590	0.81804	0.78167	0.78487	0.87622	0.89963	0.81364	0.80090	0.78383	0.85456	0.87044	0.90058	0.71550	0.85732	0.75233	0.82613	0.85544	0.82371	0.82366	0.80894	0.72112	0.78572	0.88347	0.88861	0.81624	0.79761	0.74898	0.86176	0.79282	0.84816	0.77652	0.79257	0.76005	0.80146	0.89744	0.80723	0.75201	0.81116	0.80815	0.85142	0.78056	0.85987	0.82389	0.77532	0.78228	0.83284	0.77775	0.78846	0.86549	0.85469	0.83950	0.82290	0.83934	0.85855	0.86885	0.83334	0.78452	0.86323	0.79271	0.86156	0.79817	0.75598	0.80223	0.79207	0.82068	0.77399	0.79928	0.83225	0.82916	0.83788	0.82022	0.81933	0.81466	0.86389	0.86130	0.86956	0.82521	0.87680	0.78903	0.73686	0.80700	0.83856	0.81221	0.80961	0.78979	0.85895	0.86728	0.80993	0.76870	0.79751	0.78777	0.89069	0.81322	0.84312	0.87206	0.79377	0.81879	0.87698	0.83963	0.75870	0.83510	0.76799	0.76966	0.79934	0.87877	0.82466	0.85076	0.81007	0.77952	0.85280	0.85579	0.88871	0.87152	0.78178	0.84419	0.88385	0.76296	0.87675	0.79568	0.82353	0.73213	0.86819	0.85668	0.84375	0.79433	0.77795	0.90013	0.88193	0.83064	0.84345	0.88909	0.80955	0.81989	0.82787	0.80383	0.87316	0.81702	0.75103	0.79451	0.82699	0.79153	0.82789	0.83495	0.80419	0.78112	0.84503	0.81435	0.76359	0.74931	0.77836	0.85929	0.83708	0.80994	0.82520	0.79991	0.82226	0.73940	0.79065	0.80906	0.78462	0.82449	0.80744	0.80415	0.83404	0.84689	0.85990	0.78502	0.72775	0.80852	0.85220	0.88750	0.77989	0.73225	0.78860	0.77457	0.90090	0.86080	0.81629	0.81521	0.81792	0.79803	0.84781	0.78821	0.85262	0.82002	0.81798	0.84603	0.80814	0.86815	0.78991	0.74439	0.76169	0.79629	0.84391	0.83369	0.83838	0.75433	0.80391	0.81928	0.77247	0.74658	0.88049	0.78831	0.83583	0.82567	0.81726	0.76414	0.88705	0.83887	0.82124	0.87419	0.83265	0.76941	0.79899	0.87979	0.77417	0.84846	0.86207	0.79680	0.82945	0.77263	0.74464	0.82173	0.83079	0.79303	0.79130	0.83439	0.86546	0.75657	0.86189	0.88243	0.83047	0.79708	0.83976	0.85037	0.81934	0.85693	0.83877	0.84630	0.82489	0.76674	0.89025	0.86557	0.73631	0.82441	0.81119	0.82453	0.83029	0.82945	0.86265	0.89673	0.88249	0.77053	0.75752	0.75174	0.80877	0.83817	0.76193	0.82601	0.81618	0.82415	0.89627	0.83066	0.78677	0.78459	0.82253	0.86056	0.78152	0.83142	0.79122	0.88559	0.80356	0.85305	0.81964	0.83881	0.78873	0.77248	0.77870	0.79319	0.85223	0.87229	0.80973	0.75224	0.84530	0.83009	0.89722	0.80554	0.85990	0.82464	0.77925	0.87360	0.81334	0.81051	0.87225	0.78475	0.78705	0.74048	0.80536	0.81406	0.75098	0.75679	0.85839	0.82484	0.77971	0.76036	0.81293	0.83211	0.82966	0.81370	0.77733	0.82469	0.72666	0.82828	0.82266	0.88198	0.77759	0.81753	0.80407	0.78274	0.81426	0.78702	0.69155	0.86070	0.83969	0.85719	0.80615	0.87577	0.76215	0.84627	0.80282	0.80265	0.80342	0.78763	0.79286	0.81003	0.84697	0.84845	0.80588	0.81986	0.80860	0.80285	0.77943	0.80858	0.82741	0.85392	0.89307	0.79163	0.82980	0.83004	0.85252	0.78684	0.79411	0.86151	0.84228	0.89132	0.77541	0.84298	0.87734	0.79668	0.84586	0.84731	0.76212	0.82552	0.72910	0.82890	0.86854	0.87307	0.80002	0.78525	0.82993	0.82165	0.87881	0.77322	0.72577	0.79904	0.83593	0.83652	0.79967	0.88121	0.78101	0.86264	0.78021	0.87234	0.77829	0.80590	0.86601	0.81411	0.85375	0.81598	0.76492	0.82542	0.82087	0.77511	0.91296	0.78324	0.85761	0.81780	0.77965	0.78423	0.73002	0.78433	0.75956	0.83597	0.80830	0.74321	0.90002	0.86850	0.82327	0.79441	0.81225	0.81809	0.83645	0.84960	0.80353	0.78177	0.85541	0.83846	0.85608	0.87891	0.78076	0.73271	0.84037	0.81770	0.87366	0.85897	0.80268	0.80786	0.87855	0.80488	0.89652	0.82038	0.74790	0.80215	0.80137	0.83910	0.79395	0.84048	0.75434	0.78505	0.75422	0.80324	0.81515	0.84027	0.83416	0.87584	0.80637	0.83668	0.78573	0.80349	0.84575	0.81876	0.83153	0.83236	0.83826	0.79404	0.86064	0.86443	0.74026	0.80782	0.88039	0.79711	0.75132	0.81157	0.83101	0.75232	0.77446	0.80185	0.77172	0.77170	0.82404	0.82932	0.85414	0.78396	0.83554	0.75932	0.74048	0.81057	0.81053	0.84731	0.73567	0.87242	0.86445	0.75624	0.82100	0.80171	0.82085	0.87200	0.78274	0.81720	0.88427	0.83255	0.79926	0.84920	0.82925	0.82185	0.80178	0.83653	0.74683	0.79056	0.74006	0.83909	0.88345	0.76308	0.83982	0.79682	0.80992	0.80371	0.84085	0.79900	0.84404	0.80887	0.84788	0.81178	0.74272	0.74935	0.87506	0.80657	0.74881	0.74882	0.82623	0.75978	0.75828	0.82814	0.80117	0.82703	0.81329	0.84417	0.81679	0.79847	0.82363	0.85294	0.81800	0.73783	0.80785	0.85235	0.82402	0.77011	0.80276	0.87958	0.86499	0.77576	0.77695	0.83575	0.75819	0.80459	0.82323	0.78424	0.84145	0.75419	0.76919	0.78771	0.86867	0.82781	0.79625	0.81021	0.81772	0.81968	0.80744	0.76306	0.78419	0.79807	0.81803	0.78427	0.79521	0.75329	0.78083	0.82805	0.78085	0.84547	0.81797	0.91223	0.91424	0.77507	0.79382	0.78378	0.78450	0.80064	0.76007	0.77250	0.80366	0.78261	0.78766	0.87566	0.82570	0.83547	0.80896	0.81908	0.81994	0.86441	0.85796	0.80821	0.82886	0.83323	0.82601	0.78522	0.79591	0.80669	0.85207	0.86233	0.89923	0.90095	0.80061	0.80794	0.87379	0.77590	0.79911	0.77517	0.82723	0.78841	0.82833	0.82820	0.81940	0.74593	0.83915	0.76584	0.85701	0.81266	0.81205	0.81156	0.79457	0.80307	0.77179	0.76322	0.79809	0.86951	0.84488	0.80584	0.79392	0.80633	0.89804	0.80332	0.83275	0.79633	0.78400	0.80431	0.87581	0.79202	0.86527	0.78812	0.84064	0.79079	0.78703	0.79441	0.81216
14.50000	0.86415	0.82591	0.91037	0.86724	0.86477	0.84019	0.86455	0.85908	0.81670	0.86249	0.86077	0.88416	0.90623	0.89113	0.88732	0.88020	0.87287	0.89146	0.88612	0.88641	0.90182	0.85338	0.91217	0.87915	0.85520	0.83576	0.89099	0.86914	0.89236	0.93775	0.97573	0.85484	0.83434	0.86855	0.80871	0.82931	0.86338	0.83315	0.84792	0.93207	0.85609	0.76321	0.92747	0.84315	0.87114	0.85225	0.86776	0.84474	0.82492	0.87923	0.98316	0.78815	0.92155	0.90812	0.89423	0.80666	0.79395	0.82800	0.90083	0.79825	0.93733	0.89985	0.82963	0.85481	0.90324	0.87030	0.89323	0.87495	0.85931	0.90894	0.78717	0.89040	0.89064	0.85009	0.83559	0.85382	0.84565	0.86448	0.84997	0.79891	0.83951	0.93024	0.84923	0.83084	0.81287	0.85434	0.86284	0.88192	0.88462	0.85022	0.93237	0.88818	0.89426	0.87973	0.83937	0.94559	0.90412	0.78594	0.77848	0.84785	0.94991	0.85904	0.90174	0.89333	0.88875	0.84951	0.90069	0.87205	0.82671	0.89408	0.89508	0.84439	0.88790	0.84074	0.84283	0.88175	0.86800	0.82135	0.90085	0.85438	0.92105	0.90033	0.92401	0.87431	0.96911	0.85903	0.85859	0.79922	0.78938	0.86522	0.87772	0.80639	0.88449	0.84843	0.87883	0.95805	0.81479	0.86704	0.82736	0.81497	0.83704	0.87692	0.88466	0.75983	0.82323	0.92624	0.82274	0.86642	0.87968	0.86189	0.83237	0.84991	0.85098	0.93493	0.81619	0.90710	0.92858	0.80966	0.89914	0.83291	0.84676	0.86819	0.91242	0.95652	0.82364	0.88506	0.85279	0.83732	0.89077	0.82273	0.88737	0.87143	0.89907	0.91336	0.78191	0.88050	0.91507	0.84497	0.84868	0.85989	0.84939	0.83025	0.85315	0.89291	0.88402	0.84123	0.89784	0.87284	0.82645	0.80978	0.82318	0.83695	0.90012	0.84042	0.84932	0.85601	0.86359	0.84969	0.74829	0.85607	0.81162	0.88908	0.89270	0.88928	0.90300	0.91495	0.80134	0.86846	0.91445	0.87609	0.90998	0.83242	0.89298	0.82398	0.82437	0.94097	0.88399	0.84205	0.81784	0.85412	0.84427	0.81949	0.88966	0.81521	0.87339	0.94130	0.88272	0.89995	0.81872	0.88844	0.82662	0.82997	0.86293	0.88210	0.82620	0.90134	0.87435	0.87002	0.88031	0.90131	0.86418	0.86325	0.92959	0.81959	0.96838	0.83693	0.90993	0.86411	0.86513	0.89132	0.89779	0.86170	0.82086	0.89719	0.86894	0.86272	0.89301	0.84013	0.84500	0.86224	0.80954	0.82441	0.95365	0.84853	0.81058	0.89982	0.90066	0.91389	0.90406	0.81535	0.89764	0.83628	0.89622	0.88287	0.83488	0.81944	0.89505	0.84483	0.92269	0.87178	0.93605	0.83580	0.87702	0.87082	0.87317	0.93816	0.88249	0.86636	0.85299	0.88049	0.91424	0.85651	0.86722	0.84403	0.90255	0.87053	0.84991	0.93167	0.90528	0.84062	0.79029	0.83871	0.89509	0.91558	0.96728	0.82397	0.84579	0.82845	0.85163	0.81850	0.88239	0.85414	0.84911	0.73512	0.89272	0.84348	0.90645	0.98192	0.84886	0.85968	0.88036	0.85633	0.92815	0.86624	0.79011	0.80937	0.79275	0.85591	0.83995	0.93729	0.85315	0.83045	0.90388	0.83822	0.86832	0.90217	0.81080	0.87312	0.94654	0.85423	0.83986	0.92019	0.95079	0.84678	0.91353	0.93207	0.89316	0.91724	0.92001	0.84890	0.86358	0.86561	0.79810	0.81595	0.86784	0.85233	0.89748	0.88355	0.87045	0.82664	0.87104	0.99079	0.83219	0.83297	0.81745	0.89031	0.87324	0.91950	0.82694	0.83364	0.93748	0.85525	0.81830	0.85080	0.85279	0.84313	0.80249	0.80888	0.81441	0.89205	0.85400	0.86603	0.89309	0.83821	0.88211	0.85326	0.90666	0.87957	0.85448	0.84156	0.86268	0.78842	0.84147	0.90647	0.84505	0.86734	0.87309	0.88609	0.83744	0.95539	0.90886	0.84587	0.86501	0.85635	0.91156	0.86207	0.88402	0.85386	0.84462	0.92466	0.82250	0.86296	0.83994	0.84092	0.87699	0.88569	0.93042	0.83442	0.86488	0.90468	0.89149	0.87610	0.96421	0.92550	0.94923	0.85216	0.89243	0.79924	0.87370	0.81749	0.85051	0.86150	0.78739	0.89674	0.81876	0.83594	0.88783	0.82730	0.88812	0.90577	0.80404	0.88935	0.93726	0.88995	0.91268	0.87430	0.84221	0.84312	0.82203	0.85499	0.88457	0.84606	0.88620	0.84965	0.90204	0.84731	0.95557	0.85903	0.89582	0.88467	0.82507	0.78052	0.87185	0.91368	0.87693	0.91639	0.82336	0.86660	0.89836	0.87739	0.88369	0.88337	0.88687	0.87742	0.88281	0.86355	0.84246	0.89493	0.84638	0.79382	0.88902	0.85421	0.90084	0.86606	0.78637	0.86941	0.85908	0.88651	0.83611	0.90328	0.89666	0.83437	0.86851	0.80368	0.78486	0.87091	0.91518	0.88705	0.89340	0.93336	0.83437	0.86454	0.83749	0.86855	0.84921	0.78456	0.85432	0.89114	0.82516	0.84880	0.85033	0.87502	0.92935	0.92424	0.88362	0.84900	0.83223	0.86959	0.82707	0.88731	0.88078	0.93203	0.98463	0.86617	0.83357	0.82857	0.86378	0.88177	0.86855	0.84379	0.91546	0.90225	0.95137	0.93310	0.91225	0.85167	0.86151	0.87397	0.84950	0.93803	0.83633	0.87211	0.87971	0.74872	0.90360	0.88190	0.87751	0.85168	0.88674	0.84094	0.87857	0.92165	0.84671	0.94176	0.86575	0.89944	0.86864	0.85213	0.93166	0.97071	0.91330	0.84781	0.94242	0.90108	0.81915	0.82738	0.86332	0.85560	0.93227	0.84503	0.91981	0.86510	0.85663	0.87187	0.88405	0.97810	0.96815	0.87367	0.86670	0.91616	0.84371	0.88403	0.77923	0.84912	0.86377	0.77447	0.83297	0.83774	0.83365	0.83219	0.89719	0.87747	0.90945	0.91645	0.87397	0.82019	0.94661	0.90600	0.81642	0.86224	0.87433	0.91882	0.88565	0.89246	0.86824	0.89927	0.79687	0.82667	0.82926	0.91002	0.90112	0.84230	0.78493	0.84326	0.91789	0.80991	0.85002	0.91458	0.87726	0.86762	0.83078	0.82088	0.83712	0.85561	0.81586	0.95640	0.88742	0.84195	0.84767	0.89284	0.87529	0.81917	0.86048	0.82571	0.81035	0.83003	0.89866	0.89069	0.86117	0.89575	0.89209	0.87590	0.86966	0.87818	0.92206	0.85435	0.91467	0.82772	0.87964	0.75280	0.83212	0.76659	0.86872	0.91806	0.79930	0.85199	0.88561	0.80494	0.95537	0.77800	0.89267	0.89519	0.87411	0.88408	0.88249	0.87205	0.78492	0.83632	0.82157	0.87438	0.87662	0.84604	0.84379	0.89558	0.90871	0.92407	0.90037	0.80581	0.86102	0.89161	0.85574	0.76702	0.87915	0.92163	0.82033	0.87264	0.81168	0.87546	0.87834	0.81592	0.89595	0.89570	0.84159	0.88536	0.90377	0.78357	0.89651	0.94331	0.88504	0.84344	0.94485	0.88820	0.85470	0.86103	0.90105	0.85093	0.87531	0.84335	0.90531	0.90079	0.87629	0.94012	0.89292	0.84944	0.86904	0.87325	0.81799	0.96089	0.85812	0.81288	0.86899	0.88121	0.87599	0.85287	0.84962	0.83279	0.87238	0.90029	0.84912	0.79680	0.75915	0.85258	0.92398	0.86331	0.85664	0.82683	0.86553	0.87443	0.88128	0.87721	0.86803	0.89870	0.87903	0.76534	0.86685	0.92085	0.86663	0.86438	0.84821	0.85349	0.83243	0.81359	0.88838	0.80385	0.94252	0.83815	0.89043	0.83155	0.83963	0.82645	0.84831	0.87668	0.87191	0.87125	0.84624	0.81483	0.88774	0.85792	0.84585	0.84700	0.77435	0.85060	0.76539	0.89998	0.86419	0.86257	0.90156	0.82095	0.89620	0.93329	0.81415	0.90200	0.86312	0.86068	0.94595	0.88557	0.87528	0.85420	0.88167	0.86260	0.89655	0.82423	0.80618	0.86502	0.83741	0.85060	0.84507	0.88666	0.87004	0.84955	0.83244	0.88782	0.77443	0.84264	0.88320	0.87353	0.86891	0.85977	0.79795	0.83909	0.89885	0.88329	0.92329	0.91522	0.86078	0.88229	0.92575	0.91028	0.83432	0.90291	0.91182	0.84036	0.84823	0.84637	0.85115	0.84175	0.88419	0.81989	0.86763	0.79789	0.87146	0.90353	0.86645	0.83426	0.82305	0.88491	0.90174	0.82648	0.82969	0.84971	0.87472	0.89168	0.84935	0.87786	0.99214	0.83122	0.87267	0.85862	0.84805	0.86512	0.92068	0.84344	0.86769	0.85691	0.82644	0.88030	0.85943	0.85800	0.82356	0.89604	0.89097	0.87571	0.90716	0.81419	0.85756	0.83643	0.81713	0.85456	0.86738	0.91256	0.87837	0.89721	0.91415	0.89414	0.91453	0.82131	0.98156	0.87463	0.92864	0.82535	0.88218	0.87365	0.84617	0.82813	0.89213	0.81712	0.86543	0.86435	0.80072	0.86467	0.86042	0.78983	0.90231	0.91813	0.95544	0.80821	0.93395	0.89386	0.91340	0.82184	0.89455	0.78980	0.84289	0.87867	0.87396	0.80397	0.84895	0.88897	0.90127	0.88440	0.80050	0.84818	0.78719	0.93212	0.90115	0.90728	0.93175	0.84345	0.84967	0.86294	0.85694	0.93842	0.86126	0.92721	0.86278	0.86387	0.89179	0.91313	0.82930	0.82259	0.84400	0.87592	0.86203	0.87653	0.82263	0.94085	0.84727	0.86579	0.80912	0.87751	0.86983	0.81471	0.85983	0.86933	0.85627	0.90813	0.85550	0.88383	0.84602	0.92119	0.90562	0.89212	0.88076	0.98159	0.89903	0.86275	0.93635	0.78702	0.80931	0.80084	0.82545	0.82546	0.87398	0.83965	0.81845	0.90354	0.86598	0.84856	0.85635	0.86824	0.87437	0.96349	0.90171	0.91279	0.91130	0.90408	0.87134	0.90520	0.87703	0.81480	0.88566	0.84113	0.88724	0.81019	0.82509	0.86572	0.84524	0.87056	0.79368	0.89009	0.86646	0.87800	0.91730	0.89598	0.85327	0.82220	0.86230	0.89768	0.86830	0.93819	0.90392
15.50000	0.93776	0.99284	0.97582	0.91240	1.00082	0.90376	0.94580	0.91160	0.90013	0.93491	0.91123	0.89895	0.96101	0.92848	0.86033	0.89816	0.97583	0.95831	0.88795	0.89248	0.96097	0.92186	0.99497	0.95488	0.90432	0.88780	0.94568	0.93473	0.98848	1.01110	0.90174	0.90836	0.85906	0.96204	0.98035	0.99220	0.89301	0.94866	0.96835	0.84113	0.92736	0.91602	0.89636	0.99380	0.91758	0.91597	0.87782	0.87616	0.91963	0.92479	0.95540	0.90759	0.95376	0.89367	0.96802	0.95235	0.94717	0.99099	0.89476	0.94286	0.96330	0.96107	0.83337	0.99717	0.95332	0.85749	0.97715	0.93765	0.97540	0.86801	0.90985	0.92403	0.89568	0.83955	0.92815	0.93140	0.89232	0.93136	0.95243	1.05147	0.95568	0.85662	0.88526	0.98779	0.98857	0.97037	0.92050	0.95398	1.00691	0.84642	1.01586	0.88713	0.98887	1.02264	0.92778	1.00830	0.87852	0.98143	1.02188	0.94840	0.92483	0.90437	0.96689	0.98591	0.91183	0.91099	0.87575	0.97754	0.87899	0.97623	1.04078	0.89534	0.93364	1.02364	0.90422	0.92962	0.87885	0.94676	0.90525	0.93985	0.99834	0.93837	0.91331	0.80384	0.91750	0.99983	1.00769	0.85749	0.95566	0.98685	1.02649	0.93210	0.97436	1.00599	0.90425	0.87525	0.94097	0.83943	0.94535	0.93821	0.92156	0.95039	0.90451	0.91169	0.94773	0.92507	0.87614	0.91608	0.95490	1.00752	1.01147	0.86240	0.88881	0.87048	1.04217	0.92099	0.96028	0.97696	0.89798	1.03820	1.00968	0.99380	0.91651	0.92456	0.96390	0.91571	0.92249	0.85749	0.96294	0.96979	0.91589	0.92787	0.97387	0.95815	0.98492	0.95554	0.90955	0.83655	0.96978	0.94578	0.88539	0.89441	0.98987	0.90224	0.87194	0.84842	0.93919	0.94374	0.89563	0.85253	0.91888	0.99812	0.93854	0.91193	0.84930	0.94806	0.96136	0.94131	0.97549	0.92850	0.93178	1.05243	0.92171	1.00559	0.92098	1.02167	1.04635	0.89253	0.94783	0.93444	0.93761	0.86641	0.93174	0.99694	0.91652	0.95449	0.93062	0.89438	0.98834	0.96036	0.96761	0.91716	0.91728	1.01485	0.92488	0.90900	1.00225	0.83967	0.96342	0.93044	0.87129	0.94639	0.89916	0.92440	0.98663	0.93872	0.92436	0.88561	0.90194	0.94602	1.01138	0.94493	1.01850	0.99980	0.95478	0.95020	0.97481	0.89488	0.92119	0.86080	0.95278	0.89234	0.85542	0.96770	0.95541	1.01854	0.96675	1.04213	0.99471	0.92021	1.01162	0.91564	1.00248	0.96303	0.96250	0.92422	0.92545	0.97076	0.91184	0.99410	1.04048	0.88587	0.97788	0.86271	0.95305	0.96747	0.89384	1.06177	0.84352	0.88957	0.95571	1.00820	0.93224	0.97829	0.94634	0.88429	0.98202	0.92447	1.01387	0.95876	0.94766	0.94322	0.99300	0.93875	0.96983	0.94170	0.97231	0.96102	0.92085	0.94456	0.93763	0.91589	0.94811	0.88249	0.98979	0.86606	0.98159	0.96595	0.92303	0.95108	0.97809	0.91721	0.92491	0.94187	0.97163	0.97315	0.87713	0.95631	1.01800	0.97063	1.02515	0.95114	0.86654	0.90630	0.95432	0.94860	1.00157	0.99197	0.97835	0.92680	0.89780	0.97301	0.93185	0.87573	0.91085	0.94467	0.96412	0.92794	0.95449	0.91006	0.96220	0.96748	1.00993	1.00757	0.99896	0.92991	0.94875	0.96241	0.87240	0.97013	1.02355	1.01363	0.95368	0.90993	0.88508	0.95013	0.94613	1.04133	0.93053	0.92315	0.90388	0.92706	0.97759	0.93875	0.92566	1.03722	0.98310	0.99624	1.01805	0.87629	0.96366	0.94841	0.90474	0.90831	0.96454	0.97253	0.99008	0.92092	0.88484	0.91791	0.90833	0.96029	0.88602	1.00178	0.95614	0.88675	0.90726	0.96991	0.93836	0.95229	0.87401	0.98515	0.90810	0.87216	0.92291	0.89434	0.95891	0.90539	0.88610	0.97521	0.83834	0.97041	1.00925	0.92176	0.96395	0.87011	0.96931	1.03301	0.98351	0.98841	0.91837	1.00256	0.97099	0.89158	0.94526	0.95655	0.94893	0.98480	0.98988	0.97869	1.00159	1.01293	0.88922	0.88647	0.93111	1.00486	0.95595	0.92010	0.87396	0.89427	1.06123	0.87986	0.98505	0.95105	0.97387	0.96640	0.91516	0.95138	0.86944	0.87470	0.94419	0.89088	0.91066	0.85391	0.95654	0.90348	0.91922	0.96487	0.97681	0.91546	0.92257	0.99251	0.94157	1.04772	0.90876	0.94084	0.94938	0.95880	0.86392	0.85084	0.99787	0.97001	0.90646	0.88442	0.83676	0.85210	0.99112	0.84619	0.94450	0.94617	0.95415	0.89870	0.87109	0.89239	0.96860	0.92384	0.91420	0.98684	0.90300	0.89151	1.00933	0.99408	0.95472	0.95485	0.92937	0.98031	0.93438	0.92123	0.90154	0.93804	0.94067	0.99335	0.87059	0.90215	0.94749	0.98595	0.90488	0.95025	0.99992	0.83561	0.90709	0.86484	0.95143	0.86553	0.85890	1.02051	0.91095	0.84020	0.88671	0.97407	0.96478	0.94977	0.89625	0.92586	0.91200	1.01533	0.91144	1.01500	0.96532	0.94661	0.97490	0.92334	0.90149	0.96608	1.04482	0.89014	0.91687	0.92029	0.97444	1.01077	0.92651	0.88249	0.91768	0.98191	0.98360	0.99268	0.88602	0.94721	0.94910	0.97144	0.87243	0.92890	0.93406	0.94810	0.94496	0.88927	0.91533	0.95841	0.86459	0.97574	0.93558	0.91246	0.88611	0.96605	0.87052	0.96344	0.96187	0.91647	1.02181	0.93930	0.97907	0.94045	1.03473	0.93609	0.90506	0.88305	0.98680	0.96382	1.01687	0.97476	1.00144	0.95374	0.94536	0.95221	0.93760	0.97906	0.96317	0.97931	0.93528	0.96471	0.92194	1.00736	0.92320	0.95103	0.93797	0.90110	0.96390	0.97282	1.00507	0.98010	0.94804	0.81428	0.88330	1.00053	1.05488	0.94748	0.95759	1.03424	0.94254	1.04572	0.99886	0.88712	0.97860	0.89109	0.97189	0.92920	0.96215	1.01429	1.00390	0.96953	0.98967	0.93088	0.93275	0.95264	0.99911	0.88471	0.98981	0.96289	0.94193	0.95767	0.94071	0.92076	0.87058	0.86450	0.88767	0.91093	0.93652	0.97211	0.92713	0.99817	0.94519	0.94115	0.92922	0.99959	0.89659	0.87097	0.96896	0.96535	0.95401	0.95382	0.89154	0.87399	0.92338	0.92318	0.86627	1.00877	0.91261	0.84662	0.87529	0.91850	1.02107	0.96979	0.87554	0.94418	0.85463	0.97584	0.92279	1.00139	0.92056	0.96627	0.93484	0.86715	0.98579	0.96656	0.97081	0.92293	1.01202	0.89150	0.85450	0.96132	0.94412	0.92257	0.86834	0.97158	1.02935	0.92648	0.96410	0.95209	0.83602	0.96098	0.92894	1.06018	1.02839	0.95416	0.99162	0.90711	0.91226	0.90999	1.00447	0.94740	0.95111	0.96256	0.91485	0.93596	1.01106	0.97980	0.89970	0.83104	0.96585	0.97342	0.90235	0.89730	0.95773	0.92950	0.99258	0.86649	0.87287	0.88792	0.93704	0.84458	0.95598	1.04584	0.87880	0.95658	0.91379	0.97215	0.89458	0.93412	1.00850	0.96212	0.92123	1.01976	0.91540	0.92290	0.95570	0.91326	0.92810	0.96102	0.92847	0.96354	0.89627	0.91255	0.99320	1.00678	1.00902	1.00326	0.88501	0.90127	0.96952	0.88218	0.86529	0.94443	1.00899	1.00672	0.86572	0.93043	0.95334	0.95073	0.93574	0.85989	0.95430	0.83418	0.95759	1.04557	0.96149	0.89702	1.01894	0.92731	0.93296	0.95261	0.91428	0.94918	0.92652	0.98155	1.00178	0.98649	0.96662	1.00155	0.91201	0.91855	0.87426	0.97275	0.95757	1.00152	0.93669	0.98270	0.94467	0.97600	0.89769	0.96096	0.97050	1.02829	0.90358	0.97972	0.87177	0.97818	0.92310	0.98458	0.85344	0.88956	0.89445	0.93387	0.97945	0.95139	0.97046	0.90997	0.98317	0.93457	0.88248	0.95152	0.94800	1.00621	0.92038	0.93119	0.91765	0.93496	0.94892	0.89360	0.97081	0.98859	0.97405	0.97864	0.89357	0.98103	1.01270	1.01025	1.01863	1.03867	0.87685	0.87973	0.97496	0.88243	0.91656	0.81939	0.92176	0.99465	0.92262	0.95814	0.93439	1.00177	0.90108	0.95229	1.02959	1.00785	1.04994	0.85558	1.00781	0.99724	0.96093	0.95107	0.98498	0.93933	1.02135	0.99721	0.87046	0.95623	0.95789	0.95868	0.87708	0.88580	0.99220	0.92504	0.94984	0.99170	0.91126	0.97755	0.94039	0.98592	0.89364	0.97011	0.96619	0.94003	1.01886	0.96938	0.90846	0.90280	0.95651	1.00887	0.94600	0.98254	0.95393	0.88936	0.92938	0.91165	0.93485	0.99962	0.94359	0.90008	0.86645	0.94932	0.90903	0.88840	1.01837	0.88412	0.94213	0.94970	1.00092	0.93137	0.96059	0.92143	0.89792	0.97423	0.98073	0.88047	0.95892	0.91429	0.98350	0.94559	0.95150	0.99440	0.92125	0.91607	0.89416	0.88488	0.93305	0.89024	1.00064	0.88934	0.91644	0.99295	0.97175	0.95710	0.96557	0.96884	0.89282	0.98819	0.97505	1.00941	0.98654	0.92784	0.93048	0.94128	1.02088	0.89539	0.88833	0.98324	0.84292	1.02410	0.97781	0.93876	0.99000	0.98266	0.94973	0.88576	0.90192	1.01226	0.95445	0.92679	0.93324	0.93458	0.99279	0.92849	1.02619	0.92108	0.92949	0.92850	0.93625	0.94405	0.89082	0.86695	0.84553	0.99118	0.92488	0.98283	1.01183	0.93133	0.96298	0.94575	0.95833	0.99340	1.00735	0.96161	0.97199	0.92933	0.88987	0.94011	0.89350	0.96005	0.86965	0.97477	0.89952	0.94625	0.94313	0.99498	0.90377	0.90669	0.87895	0.97382	0.91179	0.87040	0.93166	0.97539	0.82806	0.91241	0.89856	0.88682	0.96622	0.93174	0.87319	0.90185	0.95634	0.91180	0.94745	0.90035	0.88457	0.89025	0.87715	0.97362	0.96594	0.85688	0.89148
16.50000	0.99262	0.96695	1.13847	1.02738	0.94402	1.02788	1.07094	0.99633	0.93577	0.96229	0.98817	0.95466	0.97554	1.06163	0.99607	0.92152	1.03474	0.99266	0.93569	0.96750	1.03079	0.99521	1.07610	0.97129	0.97046	0.91603	0.92035	1.09213	0.96510	0.91718	0.96055	0.98332	0.95991	0.93061	0.98433	0.98975	0.99527	0.93429	0.95215	0.95318	0.98017	0.95804	0.93967	0.92262	1.02259	0.92903	0.96357	1.01165	0.94513	1.00602	1.08272	0.99558	0.99437	1.00922	1.00377	0.99616	0.85749	1.05009	1.02683	0.94448	1.02462	0.98384	0.98539	1.02701	1.01983	0.95872	0.93343	0.98032	1.02927	1.00353	1.02446	1.02850	0.95463	0.98360	0.94495	1.06745	1.08025	0.99828	1.05752	0.97006	1.12217	0.95951	1.01813	0.93258	0.93427	1.06590	0.94700	1.02381	1.01010	1.01499	1.04761	1.07255	0.98516	0.96808	0.95433	0.98617	0.90036	1.06385	0.91768	0.97016	0.98972	0.96804	1.09925	0.99520	1.01259	0.96088	0.96203	1.05393	0.96245	0.97522	1.02296	0.96426	0.99482	0.89986	0.96334	0.96342	0.96738	1.05205	1.01351	1.01134	1.11286	0.97337	0.97648	1.00076	0.91721	0.94662	1.01261	0.99532	0.97908	0.91899	0.99848	1.00634	0.97152	1.01296	1.02199	0.96519	1.06774	0.96173	0.95711	0.94848	1.04876	0.95613	1.00395	0.97658	0.92029	1.00183	1.02423	1.01075	1.11935	1.03324	0.95583	0.98515	0.97130	0.98533	1.04940	0.93159	1.01354	1.02754	0.99755	0.98619	1.05795	1.02977	0.90484	0.93737	0.97539	1.02059	1.06443	1.07865	1.03409	0.98010	1.08473	0.98090	1.00874	1.04377	0.96185	0.98075	0.95256	0.96151	1.02235	1.07769	1.03596	0.96667	1.05118	0.96773	1.11852	1.00388	1.02021	0.98733	1.00857	1.08253	0.99503	1.07888	1.03768	1.02252	0.98432	1.09292	1.01517	0.98024	0.98734	1.01787	0.99625	0.96614	0.99391	1.01458	0.93719	1.05112	1.01196	0.94087	1.03748	1.00944	0.97382	0.92920	1.10422	0.95284	0.96442	1.01028	1.02308	1.03551	0.94650	1.04715	0.98961	0.91637	1.04420	1.04894	0.90027	1.01291	0.97538	0.96589	0.90279	1.11928	0.98091	0.96306	0.97457	1.02132	0.94081	1.03443	0.98816	0.94306	1.05107	1.07310	1.09120	0.98426	0.92252	0.99142	0.99453	1.01168	1.10508	0.99977	1.00986	0.98876	0.87168	0.95073	0.96683	0.98494	1.04429	1.00701	1.02476	0.91259	0.98088	1.05246	0.91228	0.95474	0.91579	1.04449	1.02408	0.93042	1.06267	1.00787	1.05956	0.93588	0.95841	0.97803	0.93833	1.02558	0.95023	0.97824	0.92887	0.95209	0.95974	0.97612	0.99222	0.94984	0.91328	0.94790	1.06002	1.08154	1.00568	0.98810	1.06685	0.94570	1.06298	1.00711	1.00551	0.98302	1.04247	1.04009	1.02195	0.96314	0.96681	0.95996	1.00719	1.00424	0.95282	1.07617	0.91987	1.01029	0.97068	0.95301	1.00735	0.95220	0.90703	1.06539	1.02945	1.10299	0.98472	0.97335	0.88541	0.97799	1.04350	0.99997	0.99710	0.97670	1.06075	1.00345	0.92705	1.01808	1.02726	0.91882	0.94929	0.95558	1.03396	0.97185	0.91768	1.04851	1.08998	0.96944	0.94380	1.01778	1.05849	1.00953	0.95942	0.96271	0.98532	0.95899	1.00772	1.03565	1.09100	0.92389	0.93120	0.99648	0.92719	0.94278	0.91031	0.98591	0.99184	0.98157	1.04269	1.09598	1.00373	1.01178	0.97000	1.05856	1.04680	1.01625	1.04018	0.94816	0.97286	1.08908	0.98183	0.94775	1.00451	1.06672	0.97187	0.91592	1.04932	1.02172	0.96771	0.97081	0.96590	1.04342	0.96212	0.90932	0.95151	1.09938	1.01682	1.02429	1.01454	1.05367	0.95886	0.87094	0.90035	1.01696	0.94464	0.97035	1.06862	1.02228	1.04683	0.99034	0.94568	1.02531	0.99251	0.99166	0.98555	0.99151	0.99508	0.93309	0.96583	0.90748	1.05784	1.08988	0.98643	0.96953	0.99399	0.95391	1.01491	1.02435	0.97111	0.92589	0.98450	0.93854	1.05325	0.92051	0.99258	0.90724	0.91605	0.98266	0.98102	1.07070	0.98371	0.98527	1.05725	1.06918	1.04730	1.11808	1.01440	0.97203	0.90458	0.95340	1.01930	0.90281	0.95427	0.98084	0.91476	0.99432	0.95145	0.93805	0.97575	1.09137	0.97903	0.95254	0.91846	1.00414	0.98969	0.94503	1.02201	1.01289	0.95634	0.92666	1.01567	0.96068	1.06044	0.98391	1.06589	1.02330	1.02672	0.90818	1.00900	0.96230	0.99002	1.07210	0.95180	0.96829	1.09612	0.98108	0.98721	0.92502	1.02030	1.04504	0.92479	0.95801	0.92070	1.00055	1.03693	0.88501	0.96748	1.00620	0.99525	0.99141	1.04778	1.03671	1.01142	1.02103	1.01693	0.88622	1.00450	1.01890	0.92183	0.95495	1.03285	1.04183	0.98899	0.99614	0.95533	0.97983	1.06671	0.99977	0.89713	0.89987	1.01994	1.03875	0.96066	1.03462	0.98079	1.01739	0.95037	0.97113	1.07429	1.02864	1.06757	0.97852	0.99807	0.95659	1.05226	0.94260	1.04138	0.96673	0.99954	0.99925	0.94454	0.99838	0.94246	1.05555	1.03057	1.08821	0.94143	0.97677	0.98152	0.98681	1.04897	0.87042	0.99599	0.98671	0.92757	0.98832	1.01825	0.92075	1.06590	1.04338	0.95518	0.96175	0.94611	0.92322	1.05682	0.88621	1.03876	0.95591	0.94592	1.01295	0.95614	1.04336	1.02889	0.98506	0.99939	0.97028	1.05807	0.97268	1.04103	0.96706	1.00906	0.90754	0.99017	1.00809	1.05349	0.96027	0.93195	1.03736	0.98772	0.98966	0.99500	0.96216	1.06236	1.05799	0.94361	0.96894	0.94618	0.90125	0.94630	0.98285	0.98155	0.89978	1.03841	1.07510	0.96428	1.04651	0.98273	0.91724	1.03437	0.96028	1.03087	0.90658	0.94885	0.96929	0.95321	1.00702	1.07480	0.98362	1.09390	1.08100	1.00521	0.98632	0.99053	1.01265	0.93489	0.98029	0.95743	1.00608	0.95252	1.03566	1.00057	0.92926	1.02414	0.97710	0.86662	0.97174	1.00589	1.01165	0.99655	0.93775	1.02532	0.94803	1.04976	0.96475	0.98731	1.07564	1.07412	1.07574	1.04239	0.87083	0.94024	1.03797	1.02158	0.96194	1.09984	0.95804	1.03149	0.91863	1.00145	1.04451	0.96192	0.99481	0.97619	1.00424	0.91815	1.03972	0.95258	1.03555	0.94059	1.08836	0.95837	0.89115	1.04690	1.03112	0.95551	1.04519	1.05649	0.96946	0.99472	1.00039	1.03980	0.93973	0.99100	0.98243	0.91253	0.98977	0.98696	0.92683	0.97342	1.01899	0.96081	0.98912	1.00942	0.96709	0.97951	1.03692	0.89437	1.02072	1.03684	1.02656	0.94163	0.95825	1.02275	1.05320	1.02507	1.00079	0.99288	0.96678	0.92881	0.98390	0.99163	0.93168	1.00895	0.96130	0.91381	0.94261	1.03572	0.91411	0.96576	1.00019	1.00754	1.03330	0.99539	0.94699	1.06520	0.97445	0.95994	0.98567	0.98602	0.97687	0.91800	0.97722	0.97570	0.95078	0.96584	1.02155	0.92943	1.03413	1.04230	0.99287	0.94547	1.03511	0.97968	0.97586	0.93834	1.10750	0.99608	1.03034	0.94149	0.95868	1.04465	0.97981	0.91823	1.03070	0.93779	0.98547	1.03449	1.00974	0.93045	1.06317	1.00636	1.02391	0.97725	0.91953	0.94351	0.96343	1.00178	0.96090	1.02984	1.00851	1.00635	1.01021	1.07000	0.97826	1.02355	1.00445	0.93132	1.08997	0.99178	0.91832	1.06463	0.97690	1.00804	0.98584	0.97881	0.94280	1.03933	1.06896	1.00550	1.08867	0.93793	0.98342	1.08920	0.95145	1.03114	1.04105	0.98886	0.96293	1.00380	0.97138	0.94236	1.03133	0.91910	1.04423	0.97961	0.96489	0.91060	0.98244	0.92612	0.94161	1.12497	0.99279	1.05447	0.96430	0.94202	0.97919	1.04295	0.93050	1.02044	0.96288	0.99658	0.96983	1.04644	0.96913	0.95368	1.00348	0.96512	1.00028	0.97704	1.01260	1.07774	1.05485	1.03949	0.99462	1.00390	1.04099	1.03550	1.00934	0.99581	0.98216	0.94518	1.03708	1.02109	1.06344	0.93664	0.97354	0.98754	1.00375	0.99569	0.98254	1.07370	0.99357	0.94002	1.02683	0.98916	0.98722	0.98734	0.90127	1.00548	0.95744	0.99821	1.05361	0.95673	1.02618	1.09391	1.06607	0.95463	1.07991	1.00708	1.07127	0.94654	1.02510	0.87533	0.96514	0.92597	1.01094	0.99923	1.04073	0.97712	1.02859	1.05248	0.95262	0.99868	0.97836	0.99409	0.93181	1.00261	0.99240	1.10998	1.00058	1.00000	1.06995	1.00555	0.94928	1.09891	1.06134	0.99515	1.05345	1.07111	0.99698	1.05708	1.09325	0.95379	1.08108	0.91527	0.97791	1.05889	0.99005	0.85660	0.96374	0.98069	0.92825	1.04573	1.03850	0.85118	0.99860	0.96589	1.03632	0.99660	0.93940	0.94577	0.91817	0.99749	0.96013	0.99909	0.99466	1.01173	0.97817	1.04311	0.91609	1.00318	1.00144	0.98233	1.03080	0.93952	1.02483	0.88057	1.05944	1.03841	1.01963	0.95425	1.06221	1.06327	0.98459	0.92045	0.91890	1.01872	1.04164	1.06283	0.99959	0.96439	1.07399	0.93264	1.00802	1.01177	0.98791	0.99855	0.99638	0.96275	0.98052	0.99361	0.97121	0.92848	0.96802	1.03102	0.99486	0.93545	0.95805	1.10655	0.92949	0.95147	1.01322	1.03731	1.05834	0.98720	0.92518	0.93290	1.03301	1.03514	1.02986	1.03485	1.01320	1.00882	1.02357	0.95090	0.96636	1.00315	0.99641	0.93645	0.98118	0.91273	0.98469	1.04617	0.95296	1.00946	0.94615	0.98702	1.00784	1.01791	1.01663	0.99933	0.90440	1.01966	1.00954	1.01208	1.02072	1.03486	1.05210	0.95991	0.98158	1.05742	0.98901	0.98687
17.50000	1.00000	1.01335	1.01734	1.08524	0.96975	0.99221	0.92757	0.88883	0.99835	0.95605	0.91447	0.95360	1.09023	0.94731	1.02828	1.02816	0.98472	1.01122	0.99689	1.02453	1.00626	1.05596	1.04751	1.05337	1.02849	1.02186	1.01103	0.98488	0.99921	1.07208	0.98283	0.96136	1.03131	1.00944	0.92219	0.98968	1.01274	0.97680	0.99657	1.02935	1.03815	0.97818	0.89518	1.01816	1.08656	1.02267	0.95709	1.00010	0.95474	1.01920	0.91640	0.98406	0.98084	1.05322	0.98896	1.00317	1.03380	0.94162	0.96094	0.99636	0.94969	1.00419	0.95052	1.04025	0.99990	1.04743	1.07381	0.91413	1.05920	1.01601	1.03511	0.97720	1.08019	1.01734	1.01428	0.99859	1.09097	0.95384	0.99822	0.96886	0.89495	1.00403	1.00945	0.97364	0.98083	1.00348	1.04779	1.03331	0.92544	1.01027	0.94066	0.88347	1.02996	1.07849	0.99749	0.98101	1.05250	1.08818	1.09594	1.03144	0.99544	1.02810	1.02893	1.01255	0.97592	0.98618	0.99847	0.98722	0.93727	1.01511	1.03687	1.09737	1.03315	1.04522	0.96445	1.13136	0.98862	1.08213	1.03202	0.99244	0.98932	0.98976	0.92224	0.96423	1.09144	0.97941	1.03053	0.97717	0.95033	0.98080	1.08163	1.05376	0.97707	0.93128	0.97734	0.98656	1.02627	0.99626	1.02798	0.99848	0.89696	0.92550	1.08869	0.89485	1.05484	0.95897	0.93063	1.05546	1.11702	0.96473	0.91739	0.98104	1.08383	1.08439	0.99673	1.05190	0.99165	0.95138	0.97701	0.97330	1.01652	1.03699	0.98764	0.97200	1.05396	0.97916	0.95674	1.00787	0.99838	1.01751	0.89853	1.09906	0.95083	1.03005	1.02354	1.02941	1.00734	0.99928	0.97481	1.00381	1.00097	0.95895	0.93210	1.02999	0.95865	0.96192	1.03281	1.04816	1.05595	1.03493	1.03071	0.99034	0.90679	0.92534	1.00464	0.99752	0.98402	1.02478	1.11669	1.08784	1.05747	1.01046	0.96620	1.02479	1.01026	1.02652	1.10020	1.02470	1.08550	0.96464	1.01505	0.98592	1.00894	0.99600	0.96494	0.97052	0.96635	1.01844	1.04031	1.04227	0.97735	1.00987	1.04093	1.05843	1.02627	1.03706	1.00292	1.07808	1.05604	1.05313	1.03404	0.99033	0.90589	0.92460	1.00306	1.06665	0.97411	0.99201	1.07666	1.00876	0.97564	1.03796	1.08380	0.94041	0.96952	0.99826	1.03178	0.98070	1.04138	1.02741	1.02369	1.01449	1.03934	0.96931	0.89054	0.99031	0.98634	0.98405	1.04569	1.06332	1.02308	1.07798	0.99302	0.91848	1.10594	1.03416	1.01072	0.96866	0.94696	1.06728	0.95709	0.94013	0.99538	0.99454	1.01351	1.02287	0.92181	1.01097	1.03263	1.03444	1.06226	1.05160	1.07561	1.06816	0.93096	0.98422	1.00302	0.96319	0.97211	0.96959	1.01117	1.00508	0.95670	0.98058	1.07969	1.04683	1.01496	0.92067	1.04941	0.92519	1.03410	1.02016	1.02877	0.98876	1.04032	0.96931	0.97411	0.96207	0.99857	1.00342	0.94048	1.00122	1.05869	0.88368	0.92295	0.94226	0.98693	0.95895	1.02048	0.97340	1.00139	1.09780	0.96030	1.02752	0.99340	0.94434	1.01873	0.98942	0.97414	0.95827	0.98212	1.03751	1.00645	0.95392	1.01426	1.02038	1.00765	0.89650	0.96105	1.02000	1.05077	0.99796	1.06821	0.98810	0.95502	0.96926	0.97803	0.94662	0.96313	1.00990	0.98959	1.02457	1.05835	1.03243	1.03289	0.98778	0.89083	1.02773	1.03468	0.99599	1.00806	1.01540	0.99921	0.92179	1.06712	1.02070	1.05767	1.03802	0.99749	0.93785	0.95240	1.07892	0.91142	0.94909	1.06794	0.99685	1.07126	1.00488	0.97296	1.04738	0.90132	0.96028	0.96100	1.00207	0.95788	1.08933	0.97164	1.00072	0.98084	0.91128	1.09132	0.99757	1.00040	1.04380	0.91083	0.96293	1.01604	1.08133	0.92651	1.06266	1.05187	0.99207	1.06009	0.94105	0.98575	0.98731	0.94602	0.98188	1.01534	0.95086	0.96389	1.04288	1.06041	1.05222	0.99239	0.97438	1.04088	0.93484	0.96833	0.99296	1.05128	1.02448	0.98753	1.06905	0.98007	1.02709	1.02068	1.05622	1.04122	1.02928	0.98669	0.99380	1.00026	0.95568	0.97885	1.09979	0.97565	0.98930	0.97892	0.99570	0.97772	1.05272	1.05192	1.02693	0.91080	1.04048	1.01008	0.97537	0.97523	1.08434	0.99403	1.00958	0.98151	1.05591	0.89718	1.03815	0.93897	0.98892	0.92653	1.10394	1.03901	1.02838	1.07957	1.01053	0.99339	0.99627	0.96170	1.01033	1.02170	0.97130	1.05955	0.94929	0.97717	1.07971	0.97017	1.00470	1.04800	0.91289	1.01504	1.04209	1.02841	0.90704	1.05313	1.04062	0.98643	0.92945	0.96503	0.90687	1.03635	0.99383	0.98066	0.95679	0.99768	1.09463	0.97856	1.07160	1.02709	1.08970	0.96331	0.91363	1.07380	0.97346	0.94724	1.01473	0.98792	1.03864	0.97694	0.96836	0.95129	1.04652	0.97905	1.01543	0.97189	1.08732	0.98732	0.99503	1.02213	1.03034	0.98759	1.02483	0.98204	1.02741	0.97898	1.05087	1.02087	1.02134	1.05188	1.05892	1.07771	1.06135	0.93500	1.00683	0.96322	1.00708	1.03936	0.99865	1.04002	0.98954	1.01529	1.05579	0.94605	0.94958	0.97558	0.92606	1.00197	1.04211	0.88143	0.91961	1.00395	1.09142	0.96407	0.97984	1.02921	0.87818	0.98499	1.05247	0.92782	0.94937	0.95444	1.01710	0.94149	0.93540	1.05466	0.98597	1.01951	0.98467	0.98128	0.90925	1.08504	0.97343	0.97333	0.96644	1.02448	0.94078	1.09545	1.02091	1.02391	1.12991	0.95569	0.98386	0.91231	1.13442	0.99290	0.97259	1.09172	1.00015	1.10014	1.05453	0.91409	0.91697	1.02603	1.04465	0.92419	1.00220	1.06291	1.02688	1.06734	1.07151	0.94296	1.05769	0.99465	0.92768	1.09155	0.96121	1.04585	1.02907	0.96561	0.95748	0.96094	0.97398	1.01737	1.07354	0.91881	1.04520	0.95590	0.99925	0.96364	1.00864	1.01750	0.91755	1.11381	1.07686	0.96013	0.98076	0.99985	1.09825	0.92608	1.04075	0.96086	0.96232	0.99733	1.01561	1.01855	1.00624	1.05551	0.96960	1.03997	1.00909	1.01656	0.95462	0.99060	0.98500	1.12093	0.91584	1.05757	1.12517	1.01050	1.00070	0.90755	0.97231	1.09067	1.01057	1.02126	0.99748	0.97364	0.90996	1.02154	0.99030	1.00633	1.02791	0.99010	0.99948	1.00752	1.03418	1.02542	1.03069	1.04505	1.07742	0.92089	1.02653	1.09472	0.90786	0.97493	1.05572	0.92409	0.91140	1.05198	1.01514	1.03119	1.01193	0.90597	0.91315	1.02522	1.05278	1.03434	0.92184	1.07991	0.98394	0.91830	0.97964	1.04680	1.03896	0.95930	1.00739	0.97881	1.05018	0.96334	1.00253	0.95402	0.94211	0.93533	0.99580	0.96756	1.08690	0.99570	0.92496	0.95667	1.04977	1.00125	1.02817	0.96564	0.87123	0.99522	0.97949	1.08698	1.00501	1.02839	0.92171	0.98935	1.02591	1.08719	1.00092	1.06509	1.03260	0.98823	0.98231	1.01608	0.96552	0.98263	1.04729	1.03283	0.93636	1.08816	1.07827	1.01787	0.97590	0.92834	1.03102	0.90128	0.97438	0.98283	0.95646	0.98360	1.03495	0.99484	0.93874	1.10344	0.98833	0.93236	1.02210	1.03276	0.98110	0.93388	0.98010	1.05985	0.97432	1.03872	0.97326	1.06762	1.04125	0.99138	1.06254	1.08437	1.03779	0.98060	0.96527	0.98675	0.99697	1.01863	1.02547	0.99728	0.92491	0.94402	1.04492	1.05054	1.02635	0.99425	0.98971	0.95729	0.97182	1.01783	1.07753	1.00990	1.03799	0.98085	1.01088	0.97788	0.98065	1.02941	1.01224	0.98345	0.98617	1.01477	0.93569	0.99456	0.99412	0.98544	0.99643	0.98604	0.93646	1.01131	1.06391	0.99785	1.04275	1.06342	1.03678	0.93802	0.99746	1.08256	0.90840	1.04088	1.00379	1.04439	0.99384	1.01281	1.02013	0.97650	0.95867	0.89851	0.87493	1.02099	0.99384	0.92968	1.02171	1.00240	0.98090	1.03044	1.04016	0.90949	0.98790	0.92250	0.94055	1.03660	1.05727	1.08821	1.03307	1.05235	0.98916	1.10127	1.04692	0.97792	1.08019	1.01688	1.01762	0.99198	0.98057	1.07627	1.01893	1.05212	1.02128	0.99130	1.05743	1.00316	1.03779	1.01742	1.07371	0.93519	0.99130	0.93717	0.94874	0.98808	1.01407	1.03144	1.04302	0.96540	0.99057	0.98275	1.03575	1.03352	0.96999	0.88480	0.99089	1.01221	0.99791	1.01245	1.01169	0.96665	0.98552	0.94524	1.04304	1.10681	0.86039	1.00575	1.06160	1.00378	0.98465	1.04923	0.94685	0.94287	1.01101	1.01881	0.98388	0.97547	1.01584	1.00183	1.01509	0.87196	1.07288	0.96584	0.99926	0.98773	0.98437	0.97553	1.05312	1.03824	0.93803	1.01867	0.96046	1.05519	1.04904	0.96209	1.01410	0.92632	1.02179	0.97208	0.99527	1.01329	1.01574	1.08935	1.12035	1.01795	1.03648	1.00040	1.01383	1.03415	0.99516	0.95078	0.99187	1.12161	1.01059	1.02183	1.11498	1.00359	1.10486	0.99545	1.03433	1.07040	0.97272	0.97756	1.02406	1.07009	0.99897	1.02953	1.00303	1.02428	1.02945	1.04326	1.08002	0.98651	0.92041	1.10053	1.03475	0.99321	1.06623	0.95885	0.94690	1.04034	1.04634	0.91983	0.98552	1.01379	1.00612	0.99518	1.02794	0.95068	0.99091	0.94041	1.01453	0.98316	0.93727	0.97790	1.14601	0.99124	0.96359	1.02058	1.06800	0.94939	0.96489	1.03843	0.99758	1.05213	0.97610	0.98971	0.97514	0.93857	0.96659	1.00895	1.02033	0.93930	1.03674	0.99084	1.03181	1.01502	0.95909	0.99009	1.01408	1.07170	1.01257	1.09030	0.98903	1.07246
18.50000	0.95320	0.90240	0.94094	1.04289	0.90390	0.95891	0.89174	1.01248	0.91745	0.97466	0.88999	1.05947	0.96128	0.95233	0.87242	0.92195	0.98311	0.89468	0.96341	0.96211	1.06562	0.88641	0.88934	0.91227	0.97191	0.88983	0.88596	0.91669	0.94040	0.95751	0.90555	0.94997	0.93909	0.93187	0.93437	1.00272	0.93765	0.96232	0.94060	1.05102	0.97057	0.96854	0.99103	0.93802	0.96241	1.02803	0.86990	1.03607	0.92533	0.98487	0.91363	0.96797	0.95268	0.93514	0.93841	0.97514	0.97143	0.99069	0.95207	0.95172	0.89127	0.97065	0.96097	0.95576	0.98363	0.89901	0.98024	1.00934	0.99863	0.93309	1.01481	0.95351	0.92684	0.90704	0.94902	1.04412	1.01134	0.92386	0.98119	0.94328	0.95214	0.90624	0.91310	0.95055	0.98616	0.91372	0.99809	0.94656	0.94690	0.94685	1.00142	0.91032	0.94898	0.92578	0.89121	0.90224	0.90730	1.02935	0.94699	0.94939	0.91796	0.99102	0.91782	0.98606	0.90376	0.92985	0.95291	0.99993	0.91305	0.99797	0.96659	0.91777	0.93448	0.99441	0.96347	0.97375	0.99447	0.95208	0.83183	0.97214	0.93788	0.98284	0.91786	0.96746	0.94851	1.04013	0.96358	0.88520	0.90321	0.94327	0.92211	0.97854	0.95927	0.97911	0.91567	0.97452	0.94788	1.01470	0.94356	0.97119	0.92627	0.92188	1.01366	0.98209	1.04118	0.93766	0.95994	0.97392	0.98515	0.90603	0.96213	0.93981	0.99217	0.92083	1.00265	0.94828	0.93975	0.97106	1.01121	0.98628	0.95667	1.00582	0.94319	1.07557	1.03387	1.03165	0.91594	0.90991	0.92129	0.84197	0.92070	0.98378	0.87768	0.90571	0.97270	0.93278	0.94287	0.90594	1.00985	1.00006	0.90652	0.87150	1.03259	0.91546	0.95235	1.02366	0.91921	0.97436	0.87632	1.01536	0.96862	0.99111	1.09018	0.99514	0.90348	1.00918	0.96780	0.95297	0.88716	1.02314	0.96852	0.88299	0.94801	0.85298	0.97547	0.96378	1.00719	0.88818	0.98848	0.97830	0.97404	1.00321	0.94792	0.94042	0.96017	0.99453	1.07642	0.97297	0.87821	0.98182	0.92679	0.94949	1.06072	0.90264	0.97893	1.00675	0.92123	1.00392	0.92968	0.92441	0.94368	0.91819	0.84269	0.93575	1.00413	1.03780	0.95776	0.90969	1.00568	0.94661	0.96170	0.86595	0.95666	0.94515	1.04836	0.98976	0.93809	0.99394	0.94325	0.96325	1.03726	0.94736	1.03009	0.96056	0.95969	0.96401	0.96261	0.97838	0.99993	0.93785	0.98661	0.96193	0.93372	1.04197	1.04093	0.98426	1.00755	0.92387	1.00758	0.97349	1.02446	0.94265	0.90688	0.95895	0.95217	0.94811	0.89053	0.96804	0.89613	0.94694	0.98656	0.94635	0.98930	0.93354	1.05709	1.01288	0.99727	0.96242	0.92716	0.96305	1.00795	0.98673	1.02010	0.94505	0.91556	0.90076	1.01342	0.87258	0.91816	1.00193	0.93661	0.95106	0.93212	0.90458	0.98544	0.96404	0.92801	0.99230	0.87332	0.93687	0.87510	0.91365	0.86203	0.87467	1.03388	0.99806	0.94659	0.93496	0.93154	0.99181	0.96735	0.96952	1.06961	1.00328	1.05902	0.93426	0.98987	0.90615	0.83715	0.93300	0.93427	1.00665	0.90458	0.97117	1.04454	0.94813	0.83295	0.99928	1.06228	0.85986	0.93538	1.02732	0.95522	0.93325	0.91286	0.97016	0.95671	0.94812	0.97098	0.92111	0.85653	0.91606	0.93786	1.01041	1.03997	0.94799	0.98858	0.99461	0.93125	0.94696	0.95797	1.00330	0.97917	1.00795	0.93833	0.97432	0.91995	0.85553	0.94001	0.90449	1.05990	1.00138	0.91732	0.96643	1.03544	0.94736	0.88326	0.94337	1.02908	1.02035	1.05594	1.02646	0.94010	0.90676	0.97231	0.93514	0.90223	0.98943	0.92146	0.94213	0.90951	0.96590	0.98597	0.95186	0.98475	0.97894	0.93629	0.96690	0.91711	0.84899	1.01786	0.92526	0.98335	0.91183	0.91930	0.95868	0.90801	0.97550	0.99965	1.00765	0.99175	0.88169	0.93518	0.98837	0.92669	1.07780	0.95793	0.93346	0.96202	0.99669	0.87145	0.89607	0.97635	1.02715	0.93414	0.98950	0.95913	0.98019	0.96575	0.99385	0.99419	0.96025	0.94133	0.98319	0.90025	1.00882	0.89963	1.01329	0.93853	0.90649	1.04974	0.98140	0.98045	0.94533	0.90353	0.95196	0.93010	1.00705	0.96225	0.94478	0.95240	1.00469	0.96495	0.99489	0.99192	0.98115	0.88433	0.94961	1.02351	1.03178	0.94026	0.88813	0.95571	0.95952	0.90095	0.88552	0.99660	0.89665	0.93311	1.02112	0.96037	0.96466	1.03472	0.98203	1.02905	0.92854	0.88919	1.02120	0.96214	0.93972	0.98556	0.92477	0.98027	0.98785	0.99380	0.92479	1.00289	0.95982	0.97695	0.98755	0.93248	0.84628	0.90726	1.00276	0.98977	0.99002	0.96125	0.93696	0.87591	0.95899	0.93471	0.97984	0.98031	1.07423	1.06383	0.96786	0.92357	0.96889	0.88248	1.01199	0.93969	0.89900	1.00243	0.89462	0.96154	0.97680	1.00217	0.98831	0.97394	0.97911	0.82250	0.93945	0.94640	1.02691	0.97957	0.99807	0.96173	1.07272	0.94771	0.94231	0.98745	1.04852	1.00860	0.89955	0.97124	0.92321	1.02308	0.94263	0.95805	0.98137	0.94535	0.93107	0.88818	0.95013	0.93651	0.98793	0.96479	0.99549	0.92872	1.02472	0.98202	0.99521	1.03054	1.00690	1.00609	1.00948	0.93709	0.94180	0.96566	1.00012	0.95955	0.96812	1.01726	0.95497	0.94480	0.94490	0.95249	1.03082	0.94552	1.07835	0.96350	0.97776	0.99496	0.97469	0.97159	0.99899	0.96773	0.94948	0.94011	0.96249	0.98148	0.88806	0.90846	0.92648	1.01190	0.92402	0.95738	0.94154	0.92154	0.96062	0.96125	0.94494	0.97622	0.95570	1.01603	1.00092	0.92142	0.97880	0.87063	0.96047	0.93575	0.90650	0.96125	0.88464	0.94962	0.92315	0.89166	0.88102	0.98256	0.93413	0.93932	0.94688	0.96377	0.88828	0.97488	0.96249	0.96069	0.83581	0.99127	0.98933	0.93676	1.01478	0.95602	0.95245	0.94180	0.95613	0.88831	0.99148	0.95587	1.01324	0.94297	0.92158	0.95071	0.85858	0.90518	0.97226	0.90141	0.94661	0.90405	0.98732	0.90307	0.90284	1.01677	0.90853	0.95489	0.97757	1.04145	0.89849	1.00552	0.97970	0.93787	0.98795	0.97120	0.93831	0.88572	0.88021	0.98857	0.93398	0.93914	1.01228	1.00378	0.87676	0.99835	0.85963	0.90143	1.02835	0.95191	0.97120	0.97747	0.97933	0.91399	0.97328	0.91183	0.95641	0.99486	0.97244	0.97677	0.96109	0.98118	1.06558	0.94350	0.90826	0.93414	0.96426	0.99991	0.96576	0.96524	0.88996	0.94515	1.04778	1.00664	0.97123	1.00304	0.97279	0.94981	0.98043	0.96411	0.97135	0.94769	0.98688	0.96237	0.86452	1.01157	0.94003	0.93847	0.88759	0.96428	0.93211	0.96333	1.00996	0.90663	0.92474	0.89031	0.97487	0.98054	0.90334	0.97636	0.92120	0.92360	0.93150	0.98917	1.00472	0.94080	0.99707	0.91490	0.96948	0.99399	0.96942	0.96348	0.92723	0.90971	0.95128	0.95000	0.95247	0.83688	0.97251	0.89018	0.96871	0.91744	0.92738	0.97295	0.97832	0.87234	0.90806	0.92936	0.93694	0.97576	0.92176	0.88228	0.91249	0.86672	0.99364	1.01187	0.93223	0.96388	1.03549	0.96209	0.97189	0.92009	0.88184	0.94247	0.97215	0.94283	0.84665	1.01445	0.98281	0.92940	0.96158	0.89435	1.00853	1.02574	0.94379	0.96194	0.91525	0.91543	0.94159	0.98491	1.07124	0.97251	1.00581	0.98470	0.87683	0.93970	0.99523	0.90447	0.92189	0.90965	0.99453	0.95893	0.97520	1.00000	0.88919	0.91418	0.93189	0.96186	0.97411	0.90402	0.96275	0.97224	1.00210	0.98945	1.02360	0.96572	0.90479	1.03275	0.86985	1.01106	0.96098	0.93073	0.89439	1.05217	1.00023	0.88363	0.90293	0.93997	0.97939	1.01438	0.90198	0.89999	0.95844	0.98341	0.94271	0.88671	0.95089	0.95287	0.92997	1.01465	0.97575	0.99010	1.00273	0.91437	0.93122	0.97391	0.92647	0.98535	0.89894	0.90388	0.92815	0.89831	0.96074	0.82689	0.95912	0.98479	0.88733	0.94506	0.96100	1.00911	0.97865	1.01905	0.89549	1.01467	0.93848	0.94513	0.93015	1.00118	0.94315	0.97668	0.88011	0.95162	0.95059	1.01819	1.01238	0.92272	0.96504	1.00471	0.88070	0.96601	1.03341	0.97771	0.88097	0.98048	1.01409	0.95583	0.97411	0.97934	0.95641	0.94478	0.93414	0.94256	0.98004	1.00617	0.94725	1.06956	1.09452	1.02904	0.87519	0.98320	0.90408	0.94962	1.00549	0.92780	0.97387	0.97582	0.96729	0.85379	1.01222	0.89269	0.99033	0.92021	0.86839	1.00201	0.89144	0.96314	1.02384	1.01736	0.92318	0.96704	0.90696	0.99451	0.96051	0.94834	0.96949	1.01521	1.01461	0.95057	0.96572	0.99578	0.91039	1.01591	0.98988	0.91115	1.00255	1.00765	0.94908	0.93928	0.93672	0.95450	1.02868	0.99740	0.87005	0.92581	0.89344	0.97439	0.93004	0.98122	0.91282	0.96807	0.88649	0.94806	0.95133	0.89833	0.87928	0.98477	0.88743	1.03518	1.00317	1.01345	1.00226	0.99504	0.91631	0.97555	0.90528	0.95615	0.90523	0.89599	0.93335	0.93703	1.06381	0.98520	1.08072	0.94989	0.98235	0.90241	0.94532	0.91141	0.92836	0.93133	0.98762	0.97007	0.89067	0.90449	0.93047	0.90445	0.96484	0.86944	0.96601	0.97911	0.99542	0.92393	0.94077	0.92597	0.89376	1.02235	0.94990	0.96892	0.94312	0.98172	0.93104	1.00017	0.95707	0.94097	0.92065	0.91838	0.94110	0.92376	0.96302	0.90832	0.88906	0.96270	0.99145	0.99571
19.50000	0.87590	0.88138	0.78755	0.92079	0.90273	0.90368	0.91647	0.86023	0.85443	0.78285	0.86137	0.85007	0.88678	0.88244	0.85008	0.89800	0.86031	0.91935	0.95661	0.85453	0.83914	0.88232	0.85655	0.77079	0.82442	0.91179	0.90916	0.87711	0.89244	0.84137	0.86102	0.89260	0.90354	0.86632	0.92878	0.84371	0.87040	0.83963	0.84477	0.88774	0.84849	0.88645	0.90525	0.85265	0.85123	0.88432	0.92989	0.86087	0.87754	0.88574	0.82619	0.84751	0.87478	0.86906	0.81972	0.92294	0.86523	0.83213	0.92565	0.85880	0.82645	0.83092	0.88579	0.86926	0.85518	0.87293	0.82696	0.95568	0.88182	0.86449	0.88372	0.91006	0.80365	0.86909	0.82430	0.84231	0.90889	0.84202	0.93913	0.85151	0.88174	0.85029	0.86792	0.88758	0.86448	0.87654	0.90084	0.84041	0.87649	0.91689	0.85497	0.89410	0.84533	0.91346	0.85153	0.90866	0.94221	0.93194	0.92482	0.92392	0.87623	0.86321	0.88096	0.89830	0.91024	0.97333	0.93267	0.90363	0.84003	0.83646	0.95041	0.93657	0.92218	0.82285	0.88227	0.90949	0.83344	0.85176	0.89092	0.89130	0.90337	0.93462	0.88204	0.87529	0.84509	0.95954	0.86630	0.90236	0.80121	0.90577	0.88594	0.91792	0.90492	0.86372	0.85941	0.82264	0.85888	0.93867	0.84713	0.82708	0.90505	0.97737	0.96163	0.92449	0.85669	0.92487	0.91287	0.87922	0.92078	0.82662	0.76785	0.80954	0.91959	0.80679	0.85562	0.85094	0.87440	0.91588	0.91995	0.88319	0.92032	0.84820	0.92586	0.92236	0.90911	0.84845	0.95859	0.86412	0.94572	0.83209	0.92084	0.86214	0.92712	0.89853	0.83598	0.86597	0.92359	0.86563	0.81970	0.90695	0.87797	0.81544	0.78590	0.87085	0.88612	0.85336	0.83238	0.84019	0.88940	0.93410	0.80959	0.82356	0.85439	0.85558	0.89198	0.83287	0.92402	0.93350	0.82915	0.86477	0.89504	0.85020	0.89299	0.92724	0.89200	0.87411	0.80295	0.84295	0.81242	0.85949	0.78811	0.79711	0.81544	0.93086	0.85913	0.78103	0.82389	0.90637	0.91077	0.87712	0.85338	0.84220	0.89189	0.84711	0.86593	0.89876	0.91083	0.79277	0.87085	0.87024	0.80121	0.91399	0.91671	0.89197	0.88811	0.83056	0.85175	0.94865	0.80268	0.95743	0.78272	0.86549	0.81449	0.92818	0.90430	0.88669	0.88357	0.81276	0.84330	0.83915	0.87931	0.85688	0.78590	0.91499	0.86655	0.97433	0.86354	0.81050	1.00110	0.95252	0.82183	0.95193	0.87099	0.83075	0.86862	0.81850	0.95414	0.78945	0.92016	0.89062	0.93499	0.96632	0.82343	0.93815	0.93128	0.90990	0.84474	0.87934	0.90450	0.94197	0.88930	0.91173	0.81186	0.89978	0.93668	0.85348	0.87297	0.95414	0.91319	0.84879	0.87427	0.90601	0.89789	0.93012	0.88240	0.89260	0.95400	0.90466	0.89681	0.82726	0.81302	0.92741	0.89420	0.85815	0.90953	0.89968	0.91076	0.88273	0.86611	0.84376	0.83614	0.85618	0.92454	0.82439	0.93008	0.85028	0.87019	0.85076	0.89245	0.95273	0.96760	0.89837	0.85981	0.93425	0.92328	0.96862	0.85457	0.80596	0.86811	0.92469	0.90548	0.82339	0.86461	0.88257	0.80399	0.88454	0.87120	0.86260	0.84879	0.91932	0.87818	0.89229	0.87613	0.80217	0.90855	0.93361	0.85451	0.91353	0.85314	0.82883	0.88960	0.89353	0.82645	0.91862	0.88262	0.90795	0.82429	0.86248	0.91381	0.85467	0.87935	0.87752	0.91572	0.80303	0.78652	0.89470	0.82716	0.98239	0.83317	0.81570	0.91855	0.84008	0.81429	0.93634	0.93526	0.83436	0.89233	0.94605	0.84050	0.89543	0.91657	0.88860	0.86888	0.88073	0.92988	0.91448	0.86918	0.83966	0.79188	0.83702	0.94480	0.91584	0.86741	0.93785	0.86567	0.82915	0.84445	0.83379	0.92817	0.88732	0.88022	0.88839	0.94786	0.89526	0.84702	0.86612	0.89840	0.80296	0.88550	0.91056	0.84896	0.84470	0.88616	0.90805	0.89156	0.85660	0.89194	0.92567	0.86483	0.85037	0.93679	0.89149	0.92927	0.88939	0.87865	0.84261	0.89630	0.83732	0.86873	0.89468	0.86003	0.90121	0.81689	0.83723	0.95324	0.89276	0.81565	0.75849	0.90573	0.91743	0.83698	0.90170	0.89006	0.83497	0.85849	0.90565	0.93940	0.93558	0.86920	0.83214	0.88334	0.91432	0.78580	0.88211	0.86047	0.83169	0.79492	0.86917	0.83809	0.96886	0.87904	0.91000	0.90204	0.85826	0.89009	0.96743	0.91424	0.87664	0.87323	0.88572	0.96377	0.83313	0.83838	0.84902	0.91649	0.88689	0.86488	0.82227	0.89558	0.79459	0.92399	0.90537	0.81861	0.84534	0.87348	0.93745	0.87962	0.97760	0.82526	0.86350	0.83265	0.83764	0.91244	0.87344	0.89879	0.83754	0.88135	0.83415	0.83487	0.89667	0.85456	0.90861	0.93800	0.87232	0.88422	0.90738	0.84311	0.94242	0.83130	0.82030	0.84524	0.89518	0.81519	0.90052	0.94249	0.86623	0.86711	0.92932	0.93279	0.83062	0.88834	0.87268	0.91877	0.92084	0.91745	0.89840	0.85133	0.92254	0.81041	0.93163	0.86520	0.90973	0.89720	0.89630	0.86812	0.91185	0.90143	0.85409	0.92527	0.88631	0.82130	0.77464	0.90619	0.92273	0.85119	0.89347	0.86480	0.80830	0.87059	0.85325	0.95353	0.87927	0.87032	0.87586	0.98149	0.80403	0.87351	0.92748	0.88971	0.95324	0.92401	0.93043	0.94401	0.87188	0.86334	0.85450	0.89913	0.88317	0.80379	0.87362	0.83930	0.83542	0.82947	0.96806	0.83532	0.87375	0.90821	0.85710	0.93079	0.81434	0.84405	0.83022	0.92089	0.89951	0.87820	0.94055	0.93319	0.90330	0.93699	0.94471	0.90059	0.92925	0.85366	0.81358	0.86679	0.93818	0.82386	0.90555	0.87298	0.96442	0.88688	0.81447	0.93903	0.81309	0.82106	0.95039	0.86366	0.85245	0.89646	0.88846	0.91014	0.90380	0.89179	0.98309	0.83955	0.80227	0.81942	0.84249	0.89058	0.85948	0.84576	0.91464	0.89238	0.87815	0.90952	0.85668	0.86118	0.88392	0.82835	0.87528	0.88999	0.95305	0.78202	0.87055	0.89754	0.84373	0.86660	0.89372	0.82716	0.90986	0.89521	0.90745	0.90774	0.86535	0.81673	0.89246	0.85263	0.82073	0.78541	0.93812	0.81293	0.92014	0.81862	0.90987	0.86066	0.85944	0.91699	0.88530	0.92643	0.87195	0.90867	0.92317	0.86322	0.88868	0.90408	0.88986	0.87882	0.90108	0.87463	0.94365	0.88598	0.88662	0.89951	0.95010	0.89395	0.94594	0.88906	0.87645	0.85204	0.95405	0.81051	0.87722	0.93190	0.75138	0.82735	0.98503	0.94630	0.85683	0.89003	0.85769	0.82768	0.85332	0.83774	0.89587	0.85741	0.89095	0.89766	0.81513	0.89007	0.86316	0.92392	0.85251	0.87508	0.92227	0.80999	0.78629	0.84303	0.91428	0.83870	0.88832	0.89454	0.86218	0.88739	0.87216	0.90333	0.84497	0.89986	0.88838	0.84687	0.89992	0.86071	0.87912	0.83422	0.88980	0.91782	0.84015	0.97566	0.84019	0.88497	0.93425	0.85384	0.87448	0.92973	0.93648	0.88913	0.87537	0.89359	0.88897	0.87606	0.84669	0.93333	0.89263	0.88366	0.91859	0.86066	0.83324	0.87519	0.87103	0.85667	0.81248	0.81409	0.86090	0.87068	0.80428	0.79159	0.86223	0.85426	0.91688	0.95905	0.92552	0.88971	0.89325	0.90145	0.87691	0.89715	0.80278	0.81706	0.83112	0.89367	0.91052	0.82226	0.87665	0.87023	0.79707	0.79484	0.86903	0.81612	0.85980	0.92315	0.94888	0.85689	0.84870	0.90247	0.87959	0.83123	0.77383	0.89808	0.87986	0.88412	0.91586	0.86583	0.88570	0.81728	0.93975	0.95248	0.91426	0.83572	0.86783	0.86763	0.90059	0.93401	0.85656	0.91494	0.93576	0.86734	0.87172	0.94808	0.86317	0.86571	0.91583	0.82625	0.88996	0.86723	0.89682	0.79565	0.94152	0.84424	0.88826	0.78251	0.89968	0.90093	0.93213	0.83724	0.84918	0.83055	0.87234	0.80986	0.86628	0.91556	0.90941	0.80595	0.80848	0.88986	0.93022	0.88837	0.84524	0.91024	0.92810	0.83931	0.84680	0.95131	0.93601	0.89972	0.94199	0.82638	0.85985	0.83777	0.89063	0.90536	0.93739	0.85089	0.95621	0.98766	0.91567	0.91784	0.83651	0.80877	0.88728	0.89852	0.88041	0.85882	0.81206	0.86826	0.91795	0.89781	0.86554	0.92731	0.88056	0.83929	0.89153	0.94925	0.79146	0.85266	0.83071	0.86512	0.81441	0.90191	0.90577	0.91820	0.87575	0.85444	0.87819	0.87461	0.92737	0.86717	0.83276	0.90796	0.92863	0.85403	0.86929	0.88601	0.86179	0.87832	0.89838	0.89312	0.87606	0.85145	0.93219	0.88188	0.90932	0.83891	0.88067	0.92872	0.87926	0.90599	0.84912	0.90212	0.88883	0.85280	0.90163	0.83757	0.89050	0.86026	0.84251	0.92353	0.90244	0.86012	0.92252	0.86339	0.96833	0.84082	0.83541	0.80491	0.93157	0.91320	0.89013	0.85093	0.87720	0.87110	0.80940	0.82062	0.85914	0.84592	0.88995	0.85092	0.86384	0.86055	0.87245	0.82801	0.92275	0.88131	0.84700	0.86225	0.93235	0.90519	0.89160	0.93880	0.92446	0.91318	0.90491	0.84737	0.92222	0.90168	0.86725	0.87833	0.90568	0.89774	0.81413	0.86232	0.84634	0.85103	0.83488	0.79395	0.97047	0.84212	0.80187	0.84824	0.84788	0.90769	0.91273	0.84463	0.87002	0.79827	0.89514	0.89218	0.92374	0.87892	0.95056	0.87312	0.91076	0.89204	0.88784	0.75461	0.88242	0.87626	0.88860	0.89824	0.87193	0.91896	0.87725	0.97603	0.82762	0.85670	0.89343	0.86883	0.83326	0.92034	0.80943	0.83203	0.91542	0.95509
20.50000	0.82804	0.77372	0.80163	0.79515	0.81324	0.92734	0.83236	0.79577	0.81439	0.73781	0.79789	0.81798	0.78207	0.84336	0.81168	0.87311	0.84358	0.81821	0.83884	0.91223	0.82485	0.81310	0.77976	0.79910	0.80807	0.83733	0.75712	0.88166	0.81086	0.84388	0.83828	0.80115	0.84065	0.83491	0.89249	0.88364	0.79311	0.80685	0.83487	0.83788	0.89066	0.79924	0.87490	0.83869	0.74809	0.84955	0.76658	0.85228	0.82392	0.82616	0.79459	0.88192	0.84075	0.82249	0.79842	0.74474	0.80905	0.84261	0.78527	0.89073	0.81761	0.80775	0.85226	0.87862	0.75325	0.85030	0.86038	0.88656	0.80435	0.93111	0.79540	0.83562	0.84717	0.77223	0.72779	0.86400	0.81877	0.85304	0.78112	0.80017	0.87924	0.88610	0.83059	0.78023	0.83245	0.77102	0.80005	0.75019	0.80769	0.79012	0.83423	0.79753	0.85529	0.81070	0.82856	0.81182	0.89313	0.87173	0.88136	0.80344	0.85200	0.84161	0.82847	0.80345	0.84632	0.83058	0.80603	0.85264	0.80929	0.84140	0.77734	0.79059	0.86906	0.85476	0.81032	0.87975	0.82016	0.79428	0.89600	0.86689	0.84345	0.85989	0.80188	0.85170	0.81114	0.87497	0.82660	0.81158	0.82114	0.90677	0.77457	0.77232	0.88692	0.78925	0.89309	0.75074	0.92782	0.84440	0.83922	0.77419	0.77574	0.86705	0.84529	0.82312	0.80133	0.90524	0.77104	0.88964	0.81721	0.80018	0.83930	0.85903	0.78184	0.73213	0.83253	0.84249	0.87221	0.86917	0.94549	0.81825	0.86848	0.81409	0.88989	0.85923	0.75241	0.85289	0.82736	0.80704	0.84431	0.90524	0.86309	0.80274	0.84105	0.82795	0.86015	0.86009	0.85411	0.82648	0.77007	0.79006	0.88580	0.74913	0.77329	0.79778	0.84799	0.80076	0.82940	0.94106	0.80327	0.86528	0.90899	0.80006	0.86158	0.87229	0.90480	0.77753	0.79330	0.80478	0.90741	0.83794	0.76681	0.83536	0.77644	0.79488	0.85947	0.81323	0.82574	0.87424	0.79522	0.84555	0.75780	0.78547	0.87336	0.86629	0.80791	0.78364	0.86884	0.78259	0.81555	0.82010	0.77170	0.79734	0.81722	0.87313	0.82458	0.90761	0.82145	0.90589	0.84767	0.81769	0.72898	0.82862	0.80258	0.91744	0.80680	0.84471	0.72935	0.78490	0.83422	0.84176	0.78988	0.79466	0.78927	0.90198	0.85285	0.86295	0.85847	0.84426	0.81951	0.77498	0.84235	0.82673	0.76880	0.86208	0.76693	0.86375	0.89559	0.76543	0.76167	0.81089	0.86402	0.79917	0.88779	0.78624	0.79470	0.85750	0.86686	0.86855	0.82661	0.82813	0.81848	0.84337	0.83281	0.85918	0.73076	0.80263	0.81971	0.82752	0.80219	0.77068	0.77870	0.81437	0.85571	0.82717	0.89492	0.85477	0.76324	0.79471	0.82114	0.83182	0.79047	0.79579	0.83168	0.90016	0.80741	0.86225	0.87592	0.80269	0.83931	0.83575	0.88226	0.90049	0.80168	0.88384	0.79687	0.82793	0.81192	0.72676	0.83622	0.77974	0.87155	0.87062	0.86724	0.84222	0.87035	0.83180	0.82760	0.89563	0.92333	0.78245	0.81539	0.87653	0.80056	0.82491	0.76462	0.88101	0.79757	0.85280	0.75199	0.83405	0.84026	0.84162	0.85264	0.79535	0.79496	0.79529	0.80013	0.85490	0.80000	0.83326	0.86103	0.80462	0.79167	0.84241	0.89712	0.84503	0.77185	0.84070	0.85894	0.82987	0.83849	0.84409	0.84116	0.80123	0.89375	0.81661	0.76306	0.86332	0.77231	0.88535	0.88694	0.76717	0.80165	0.84626	0.75340	0.92183	0.77506	0.82681	0.86861	0.80596	0.88713	0.82020	0.70554	0.86203	0.73082	0.83558	0.83804	0.79029	0.83217	0.84495	0.83800	0.74306	0.80032	0.93077	0.79334	0.84972	0.76988	0.74829	0.74312	0.81048	0.80181	0.84540	0.78968	0.83666	0.84058	0.84137	0.84463	0.84505	0.86199	0.90926	0.87217	0.86734	0.82935	0.86433	0.86117	0.71635	0.81398	0.78601	0.86829	0.86057	0.88107	0.86277	0.80301	0.80559	0.84540	0.83153	0.85146	0.82874	0.86034	0.84052	0.84487	0.86675	0.80914	0.76612	0.76582	0.85051	0.87804	0.85066	0.83381	0.83992	0.78980	0.76547	0.79202	0.77330	0.86979	0.87968	0.83984	0.85072	0.78017	0.71663	0.86288	0.87471	0.79879	0.83775	0.85687	0.78009	0.84963	0.87201	0.88927	0.83569	0.87048	0.83517	0.83688	0.74625	0.81236	0.88581	0.81371	0.80657	0.77563	0.76965	0.84827	0.76397	0.83312	0.79060	0.72669	0.84498	0.77750	0.79275	0.84902	0.85777	0.80801	0.87519	0.71181	0.85821	0.86075	0.75261	0.86703	0.87427	0.84164	0.87135	0.83698	0.82437	0.86701	0.82065	0.76643	0.88179	0.77919	0.85586	0.87175	0.89883	0.87313	0.79759	0.83464	0.92592	0.89520	0.90508	0.80429	0.81305	0.85524	0.85976	0.81701	0.82004	0.85935	0.85256	0.83798	0.81202	0.81529	0.81374	0.74241	0.84932	0.85039	0.77120	0.80746	0.82226	0.85911	0.78611	0.79176	0.90513	0.82963	0.82513	0.79232	0.88626	0.81751	0.82984	0.80729	0.80814	0.81594	0.81520	0.85003	0.83500	0.81884	0.85576	0.77907	0.79530	0.87260	0.80652	0.90867	0.79361	0.85114	0.81411	0.85551	0.89289	0.81508	0.84382	0.91057	0.85657	0.81785	0.80932	0.84154	0.79998	0.84570	0.82485	0.86848	0.87184	0.82978	0.84338	0.86022	0.80359	0.85287	0.84734	0.87300	0.83693	0.82701	0.85290	0.84692	0.81138	0.84135	0.84969	0.80901	0.78912	0.87586	0.86245	0.83398	0.77895	0.82076	0.87083	0.84629	0.80310	0.85850	0.82205	0.86979	0.91635	0.85784	0.83345	0.82169	0.85494	0.85625	0.81500	0.87760	0.84209	0.90100	0.85006	0.85413	0.82694	0.85638	0.78814	0.87045	0.85137	0.78489	0.87923	0.87024	0.79441	0.84682	0.89521	0.89316	0.78603	0.85708	0.83617	0.81345	0.85179	0.84073	0.90882	0.85779	0.86270	0.78222	0.83966	0.80234	0.82503	0.85576	0.76950	0.81496	0.77192	0.78350	0.85384	0.82679	0.84155	0.81393	0.79191	0.78681	0.79472	0.81034	0.76838	0.75653	0.78336	0.75867	0.80247	0.75287	0.83591	0.82528	0.88006	0.83114	0.82576	0.84896	0.87914	0.77631	0.78826	0.80556	0.78192	0.83663	0.83873	0.84319	0.82023	0.84288	0.81662	0.76365	0.86606	0.80598	0.86495	0.80484	0.84524	0.84014	0.79115	0.83635	0.88943	0.82592	0.84112	0.82367	0.80150	0.86655	0.87054	0.84471	0.81721	0.88472	0.86578	0.83231	0.81208	0.74645	0.81253	0.81284	0.81401	0.85181	0.88165	0.80922	0.80372	0.83021	0.81693	0.84156	0.80980	0.88910	0.89747	0.84811	0.81396	0.90020	0.79544	0.80672	0.81954	0.89499	0.78732	0.81236	0.83980	0.75972	0.91519	0.72192	0.76001	0.86905	0.91055	0.83061	0.82485	0.84050	0.84467	0.86646	0.80135	0.87102	0.77922	0.84808	0.80889	0.73571	0.84200	0.81628	0.82027	0.84541	0.86085	0.89750	0.77789	0.85585	0.77548	0.86441	0.79629	0.79043	0.84271	0.84674	0.75356	0.87683	0.81948	0.86290	0.78482	0.82215	0.90745	0.81861	0.71437	0.84994	0.73143	0.85759	0.88646	0.81736	0.80289	0.87661	0.80655	0.83365	0.82165	0.89118	0.84396	0.83012	0.83429	0.82961	0.80943	0.80289	0.77947	0.82453	0.81925	0.77013	0.80924	0.84208	0.80360	0.85122	0.84361	0.82565	0.83564	0.79547	0.87895	0.81829	0.86998	0.83317	0.78442	0.76625	0.82504	0.84131	0.78630	0.83244	0.81846	0.82715	0.73490	0.78064	0.83713	0.86699	0.86142	0.85119	0.80497	0.86737	0.79959	0.90987	0.80659	0.78928	0.82834	0.79796	0.80610	0.76809	0.82075	0.73292	0.80576	0.87270	0.77161	0.82303	0.80851	0.86630	0.75807	0.77775	0.86230	0.78163	0.85440	0.82052	0.83517	0.80974	0.87665	0.83144	0.78913	0.78510	0.81307	0.79900	0.83823	0.81220	0.82312	0.89791	0.86660	0.88112	0.88503	0.77817	0.80975	0.80898	0.84421	0.88084	0.83183	0.83126	0.79490	0.83557	0.86775	0.89080	0.85813	0.85878	0.85417	0.86137	0.79927	0.79851	0.84642	0.82352	0.84209	0.79342	0.81508	0.81911	0.75692	0.90652	0.90033	0.80497	0.78734	0.86643	0.86563	0.83730	0.85892	0.87094	0.83456	0.84155	0.82526	0.80587	0.83939	0.86855	0.86256	0.79645	0.86492	0.83664	0.86286	0.87849	0.87308	0.92490	0.82650	0.77299	0.88360	0.76891	0.83303	0.80278	0.80488	0.85098	0.79034	0.82370	0.75787	0.78234	0.77253	0.88408	0.84217	0.91974	0.82746	0.89694	0.79903	0.91003	0.84708	0.80105	0.82490	0.74940	0.77022	0.82448	0.85304	0.78484	0.81735	0.76043	0.80704	0.82167	0.77966	0.75374	0.77160	0.80060	0.79846	0.85944	0.82605	0.80086	0.82044	0.79610	0.85826	0.80000	0.79162	0.83621	0.80155	0.77727	0.82697	0.85205	0.82019	0.82482	0.88461	0.81760	0.80114	0.85654	0.86685	0.87209	0.83258	0.87189	0.90416	0.73626	0.79498	0.87465	0.79265	0.83089	0.83478	0.78741	0.87142	0.83316	0.76891	0.82095	0.83918	0.83745	0.81797	0.84938	0.85566	0.82131	0.78657	0.90995	0.89127	0.79566	0.86365	0.80279	0.89506	0.84849	0.84758	0.85948	0.90028	0.80857	0.82117	0.81180	0.84993	0.83460	0.85730	0.77966	0.88537	0.88299	0.82776	0.89497	0.82275	0.81686	0.85777	0.79512	0.81296	0.85160	0.84487	0.83997	0.85109	0.82751	0.82698	0.85256	0.80379	0.79333	0.74314	0.85575	0.88527	0.75830	0.80935	0.82839	0.86328	0.77771	0.87465	0.83537	0.83459	0.78851	0.79469	0.84794
21.50000	0.75316	0.74377	0.77369	0.78575	0.70887	0.71826	0.74570	0.73456	0.76673	0.74800	0.78072	0.75426	0.75705	0.69526	0.71992	0.77978	0.75233	0.80690	0.70248	0.76327	0.76873	0.74093	0.77621	0.75950	0.76585	0.70685	0.82089	0.76186	0.76893	0.79936	0.75253	0.79867	0.70995	0.74925	0.74918	0.75239	0.79270	0.72879	0.79232	0.81485	0.74492	0.74578	0.73088	0.71433	0.78240	0.81007	0.75315	0.75289	0.80314	0.74128	0.79976	0.76259	0.77972	0.76361	0.70560	0.79412	0.69640	0.78681	0.76708	0.77825	0.82388	0.79309	0.79955	0.73060	0.75610	0.75247	0.78115	0.78213	0.80080	0.76740	0.78424	0.78887	0.74540	0.76726	0.74615	0.79323	0.76747	0.76069	0.72765	0.74356	0.71751	0.75976	0.75034	0.71029	0.73192	0.80786	0.74005	0.74726	0.73333	0.78178	0.70877	0.77394	0.74772	0.73333	0.74985	0.68568	0.70962	0.80656	0.75449	0.79068	0.75114	0.72070	0.75331	0.73653	0.75773	0.77490	0.71302	0.72929	0.76850	0.81663	0.80757	0.75351	0.73685	0.69333	0.79256	0.75274	0.81090	0.77565	0.70526	0.76483	0.79506	0.71493	0.76495	0.73033	0.81265	0.80248	0.80578	0.78555	0.82794	0.82629	0.79118	0.76293	0.73904	0.69449	0.77248	0.73777	0.78204	0.75331	0.71408	0.67889	0.79703	0.69196	0.74727	0.78927	0.81283	0.75967	0.77183	0.74145	0.71667	0.72746	0.75112	0.70347	0.72505	0.72721	0.78166	0.76351	0.74572	0.74361	0.74420	0.74497	0.71587	0.82328	0.73168	0.78326	0.78083	0.71566	0.77976	0.76386	0.77958	0.77813	0.73681	0.78219	0.70345	0.81029	0.73988	0.75687	0.77431	0.75874	0.82526	0.78667	0.75050	0.76702	0.78197	0.71545	0.78944	0.75792	0.86269	0.75512	0.72703	0.75953	0.76325	0.70867	0.68849	0.75476	0.70585	0.74151	0.73614	0.77380	0.79971	0.78783	0.75481	0.75505	0.71718	0.73259	0.71929	0.70545	0.73898	0.76531	0.78110	0.74230	0.69640	0.72275	0.77143	0.66364	0.70264	0.77003	0.77438	0.82838	0.75243	0.76085	0.78674	0.70597	0.71743	0.78870	0.75931	0.65600	0.82151	0.74649	0.80917	0.78669	0.77130	0.75366	0.78679	0.75193	0.74298	0.78147	0.81005	0.72819	0.74313	0.81469	0.74191	0.74394	0.73609	0.68066	0.72110	0.77968	0.81122	0.76937	0.69949	0.72280	0.77736	0.74707	0.77244	0.74404	0.77745	0.70552	0.75100	0.76234	0.72930	0.81180	0.81000	0.77017	0.73484	0.77092	0.74566	0.70446	0.74843	0.77730	0.71361	0.75752	0.71519	0.76340	0.72256	0.82235	0.74349	0.72304	0.73521	0.71775	0.74794	0.74468	0.68099	0.80241	0.73503	0.77212	0.77292	0.69452	0.83871	0.78395	0.80145	0.78794	0.72935	0.75195	0.79083	0.66025	0.74751	0.73486	0.73868	0.71661	0.76223	0.76814	0.79183	0.79004	0.75521	0.78528	0.73905	0.77153	0.74245	0.81959	0.70041	0.71789	0.76182	0.76749	0.76024	0.69321	0.75136	0.69065	0.75301	0.80272	0.74113	0.68297	0.73217	0.74864	0.81547	0.74666	0.77893	0.68159	0.77090	0.80720	0.79582	0.79176	0.78489	0.77815	0.71387	0.78268	0.75807	0.78087	0.77169	0.82100	0.74689	0.80626	0.78008	0.76878	0.70424	0.79286	0.77149	0.80982	0.71048	0.75358	0.73713	0.79913	0.67270	0.75063	0.76868	0.74137	0.84107	0.76832	0.72265	0.69329	0.75354	0.77406	0.77925	0.75247	0.78178	0.75681	0.79500	0.74542	0.71805	0.75814	0.72209	0.69074	0.77418	0.80703	0.76931	0.77634	0.69152	0.72412	0.77254	0.78514	0.71692	0.71184	0.74560	0.73583	0.77262	0.78302	0.77023	0.71012	0.71015	0.71382	0.78567	0.73320	0.70240	0.78642	0.71594	0.74951	0.73968	0.78429	0.73241	0.72246	0.81190	0.75938	0.76261	0.69478	0.75003	0.74398	0.74632	0.77781	0.76745	0.72954	0.69000	0.75238	0.73625	0.77555	0.71473	0.71087	0.78262	0.71435	0.70450	0.73909	0.78381	0.68927	0.76308	0.68714	0.73352	0.80063	0.70706	0.78659	0.73979	0.70343	0.74596	0.82883	0.78029	0.74076	0.77293	0.76907	0.71766	0.73728	0.67120	0.73460	0.73118	0.70733	0.74086	0.73593	0.75952	0.81736	0.78430	0.75046	0.78588	0.78179	0.74244	0.68621	0.85821	0.65215	0.81304	0.73245	0.78337	0.74463	0.76157	0.72864	0.73701	0.72397	0.73532	0.76991	0.73490	0.73862	0.81413	0.77132	0.72061	0.73921	0.79086	0.77422	0.81728	0.68615	0.79994	0.73934	0.69851	0.76706	0.82077	0.75830	0.75149	0.74307	0.79386	0.73222	0.71478	0.73235	0.69389	0.84133	0.74318	0.74640	0.75196	0.78153	0.73523	0.80453	0.70545	0.78702	0.75481	0.74156	0.79551	0.71081	0.71370	0.73432	0.75614	0.76177	0.79095	0.67681	0.72296	0.79476	0.75971	0.75083	0.72313	0.75644	0.77989	0.74333	0.76141	0.71055	0.71695	0.70742	0.78036	0.83374	0.76865	0.81344	0.72393	0.79252	0.74922	0.77167	0.77220	0.71608	0.72280	0.78145	0.73430	0.80266	0.73675	0.65512	0.76383	0.79619	0.68998	0.75856	0.71326	0.71346	0.70946	0.73998	0.74096	0.76662	0.77090	0.78054	0.73255	0.72502	0.68051	0.73344	0.69432	0.73113	0.80239	0.72016	0.78843	0.72730	0.74238	0.73357	0.71404	0.68567	0.73714	0.76843	0.74451	0.73646	0.78261	0.77325	0.77956	0.77789	0.71471	0.76646	0.68695	0.80140	0.72871	0.72633	0.80408	0.72296	0.80069	0.71335	0.75656	0.82181	0.74832	0.72939	0.72699	0.70599	0.70790	0.70271	0.71333	0.75514	0.75594	0.79970	0.76403	0.76584	0.76844	0.72997	0.71400	0.76529	0.80700	0.73704	0.74906	0.78734	0.82703	0.71909	0.74588	0.78377	0.71787	0.75811	0.74458	0.75729	0.76593	0.78457	0.75824	0.79735	0.76685	0.75011	0.73169	0.66617	0.74328	0.76857	0.76912	0.76172	0.75008	0.80959	0.70630	0.74861	0.71448	0.74348	0.77654	0.76030	0.83630	0.81142	0.81663	0.77863	0.70838	0.72231	0.74658	0.81827	0.71702	0.78075	0.64968	0.72671	0.73332	0.74951	0.69917	0.67777	0.77959	0.75065	0.72464	0.68539	0.73759	0.72009	0.71207	0.73266	0.76146	0.71498	0.76042	0.76156	0.70842	0.76869	0.74997	0.78755	0.79407	0.76437	0.71897	0.71119	0.77780	0.70632	0.76976	0.78020	0.80249	0.72552	0.74259	0.72158	0.68600	0.74877	0.74194	0.71448	0.76261	0.78095	0.79302	0.74968	0.70667	0.71818	0.75813	0.73470	0.73601	0.74977	0.74148	0.76176	0.83923	0.68190	0.73584	0.74772	0.78187	0.79284	0.77837	0.78801	0.71546	0.69963	0.69082	0.77110	0.79209	0.73639	0.73962	0.73787	0.75290	0.74899	0.70940	0.77975	0.77913	0.76098	0.71808	0.71043	0.77269	0.78222	0.74147	0.72922	0.78505	0.75149	0.71370	0.73118	0.80981	0.74590	0.74820	0.72183	0.77076	0.76183	0.77321	0.73747	0.79553	0.79703	0.71158	0.67491	0.73512	0.76938	0.74226	0.76601	0.77140	0.76087	0.76952	0.76396	0.74076	0.80274	0.77432	0.78038	0.72202	0.78492	0.78709	0.74464	0.73238	0.75097	0.76206	0.75273	0.70542	0.84555	0.75247	0.73159	0.78886	0.74712	0.73502	0.77912	0.78579	0.74666	0.72531	0.70217	0.78458	0.73737	0.75376	0.77266	0.71975	0.79626	0.78479	0.79863	0.76055	0.73691	0.80138	0.71460	0.71616	0.77362	0.79703	0.74520	0.71976	0.70014	0.69391	0.77289	0.66486	0.76874	0.75854	0.68096	0.78677	0.77949	0.78694	0.79634	0.76624	0.71431	0.79153	0.73314	0.71143	0.79411	0.77609	0.78168	0.76048	0.82589	0.71410	0.78361	0.75928	0.75617	0.71844	0.82948	0.79440	0.80054	0.82361	0.78561	0.75546	0.73978	0.77968	0.73372	0.79155	0.74725	0.75814	0.73299	0.67175	0.75418	0.75919	0.73475	0.78928	0.79110	0.77320	0.81007	0.77065	0.74073	0.71122	0.74612	0.79346	0.78373	0.76263	0.78261	0.77648	0.71544	0.79239	0.75129	0.69443	0.71709	0.78167	0.79899	0.70394	0.70909	0.76704	0.74294	0.73011	0.74319	0.73630	0.69061	0.76760	0.72541	0.77224	0.75664	0.77677	0.71095	0.77720	0.73867	0.78649	0.79665	0.73628	0.70458	0.79236	0.81557	0.78696	0.71969	0.77298	0.75170	0.82141	0.75725	0.71084	0.73522	0.72237	0.77090	0.75209	0.73527	0.78124	0.78654	0.80106	0.76276	0.74256	0.77240	0.72635	0.76042	0.72974	0.78041	0.69955	0.73266	0.76657	0.79144	0.77747	0.78597	0.78134	0.74991	0.75879	0.78107	0.74902	0.72235	0.78050	0.72652	0.80020	0.78029	0.80520	0.77093	0.81378	0.79642	0.75884	0.79087	0.73875	0.76029	0.74358	0.68866	0.71097	0.84448	0.73693	0.78246	0.73784	0.75642	0.74140	0.75890	0.73898	0.76749	0.83158	0.72170	0.75021	0.77611	0.77187	0.74633	0.75605	0.75162	0.76424	0.69815	0.82674	0.72267	0.75925	0.64912	0.75077	0.68372	0.77659	0.76130	0.76182	0.67607	0.76156	0.75018	0.79226	0.73928	0.76561	0.76506	0.71456	0.79982	0.71250	0.76458	0.73946	0.80815	0.80333	0.77522	0.73603	0.67823	0.74512	0.76621	0.72830	0.76006	0.73838	0.76774	0.73827	0.74954	0.70628	0.82648	0.71357	0.75939	0.70130	0.78319	0.73666	0.72541	0.69446	0.76437	0.75574	0.77285	0.74267	0.78417	0.76005	0.76060	0.74904	0.79937	0.77588	0.73548	0.71359	0.83551	0.71729	0.76668	0.80120	0.73852	0.72853	0.70382	0.71429	0.76788	0.85172	0.78507	0.73176	0.75525	0.68880
22.50000	0.64863	0.66585	0.64547	0.64799	0.62643	0.64918	0.61309	0.70415	0.66430	0.63645	0.65111	0.63471	0.68021	0.58627	0.64798	0.69249	0.62619	0.68328	0.63988	0.67079	0.66580	0.67116	0.64741	0.63814	0.68738	0.67091	0.64085	0.62936	0.67610	0.64472	0.69108	0.67120	0.66344	0.62758	0.68703	0.61957	0.66600	0.65523	0.64905	0.66695	0.64082	0.63775	0.66070	0.61561	0.57440	0.65735	0.66007	0.62979	0.63313	0.60116	0.66073	0.68211	0.74257	0.61465	0.67403	0.67533	0.66827	0.62538	0.66271	0.66255	0.63987	0.68699	0.58508	0.58325	0.62350	0.58559	0.68054	0.63296	0.68443	0.68042	0.66100	0.61787	0.66863	0.63725	0.68932	0.67531	0.66918	0.61012	0.65030	0.62096	0.62230	0.68591	0.66245	0.58250	0.65755	0.65222	0.59829	0.68699	0.65805	0.65024	0.64731	0.65535	0.69610	0.61729	0.58561	0.67104	0.68878	0.65680	0.60801	0.68152	0.64452	0.62927	0.70358	0.64965	0.66793	0.61836	0.62804	0.61570	0.67447	0.64604	0.65044	0.70058	0.68010	0.60168	0.60580	0.63188	0.62934	0.61392	0.62689	0.63172	0.70212	0.61287	0.67997	0.70061	0.71286	0.63782	0.66628	0.62176	0.69083	0.66169	0.62110	0.61092	0.62684	0.68009	0.67320	0.70546	0.63663	0.68133	0.63287	0.60740	0.61999	0.65470	0.64669	0.72468	0.68365	0.69041	0.64595	0.58660	0.67648	0.62650	0.68424	0.63360	0.65883	0.66579	0.64141	0.70799	0.69076	0.67961	0.65191	0.62598	0.65984	0.61685	0.65765	0.71431	0.63763	0.64680	0.60732	0.66292	0.68289	0.69555	0.68683	0.68996	0.62915	0.69000	0.62803	0.66072	0.63521	0.65544	0.66157	0.58063	0.66438	0.63153	0.64077	0.68006	0.67581	0.63006	0.68929	0.65201	0.67091	0.63813	0.65733	0.58621	0.68766	0.62774	0.63510	0.60427	0.59688	0.65377	0.62846	0.69227	0.61470	0.63471	0.61769	0.62181	0.67545	0.63717	0.61844	0.66614	0.61150	0.61812	0.60214	0.70429	0.64029	0.65858	0.68999	0.69285	0.64266	0.61400	0.59776	0.65904	0.63434	0.56890	0.71431	0.63207	0.59881	0.60589	0.66049	0.65249	0.63358	0.59169	0.67333	0.66992	0.67833	0.62978	0.65405	0.62298	0.65081	0.58916	0.60366	0.67419	0.67546	0.63711	0.62025	0.70264	0.64886	0.70953	0.61461	0.60613	0.64574	0.64042	0.60188	0.69121	0.65637	0.64605	0.67600	0.64125	0.61177	0.66380	0.64563	0.61936	0.65649	0.67689	0.65737	0.63704	0.69000	0.69111	0.65970	0.67565	0.60636	0.65490	0.61667	0.64717	0.67060	0.67381	0.61947	0.61814	0.61772	0.63031	0.63331	0.65656	0.60680	0.68547	0.70916	0.66664	0.67073	0.61116	0.67298	0.68302	0.64737	0.66490	0.66044	0.65277	0.63314	0.65957	0.62840	0.63135	0.66491	0.59626	0.63565	0.55437	0.64078	0.67010	0.67390	0.62324	0.65921	0.67942	0.66597	0.68873	0.62554	0.68811	0.62067	0.66491	0.64587	0.64488	0.68989	0.66149	0.65517	0.72285	0.62838	0.64490	0.65861	0.60443	0.67971	0.64639	0.61247	0.68660	0.69833	0.64168	0.62461	0.61109	0.63963	0.65686	0.67685	0.66071	0.66292	0.62550	0.65151	0.65186	0.67630	0.61307	0.66251	0.66780	0.66226	0.65847	0.65482	0.73287	0.60486	0.59241	0.67465	0.66297	0.65860	0.66450	0.67636	0.70768	0.64848	0.68511	0.64905	0.63904	0.64299	0.61063	0.69253	0.63602	0.69654	0.65755	0.70117	0.63063	0.67870	0.60774	0.68245	0.67246	0.63458	0.65403	0.67876	0.64493	0.68774	0.67297	0.63752	0.62135	0.69667	0.69630	0.66394	0.59670	0.70647	0.70978	0.68983	0.67048	0.65366	0.68613	0.58443	0.63497	0.66571	0.60098	0.69342	0.64299	0.68685	0.65775	0.71428	0.60651	0.60606	0.60181	0.67555	0.61759	0.65224	0.63491	0.68115	0.63837	0.67570	0.68603	0.68451	0.64172	0.62296	0.69406	0.62817	0.59790	0.62778	0.69214	0.66953	0.64801	0.63847	0.66652	0.67187	0.65304	0.60609	0.68465	0.62832	0.67070	0.65594	0.65622	0.60290	0.65366	0.66214	0.67762	0.65863	0.65544	0.64247	0.66166	0.68383	0.68099	0.64629	0.64487	0.64916	0.66380	0.59993	0.70720	0.61756	0.65593	0.62203	0.63037	0.61206	0.65520	0.64158	0.64054	0.64978	0.73982	0.64173	0.65366	0.68416	0.67184	0.66562	0.64501	0.61678	0.65132	0.57638	0.66558	0.66742	0.63684	0.65969	0.61170	0.63604	0.61630	0.66009	0.68476	0.68479	0.64052	0.69382	0.64503	0.72940	0.58280	0.61945	0.67715	0.59788	0.62281	0.65695	0.60560	0.65376	0.63646	0.68092	0.65868	0.66377	0.58505	0.69424	0.66906	0.69266	0.65033	0.65273	0.65932	0.68121	0.67533	0.62638	0.65971	0.68003	0.67128	0.62685	0.61811	0.62580	0.65074	0.61398	0.60971	0.60383	0.63753	0.57703	0.63311	0.66105	0.65060	0.56502	0.63478	0.68803	0.69623	0.64842	0.65698	0.61780	0.64234	0.60820	0.64772	0.59042	0.62903	0.63885	0.70113	0.67622	0.61037	0.63379	0.62469	0.70877	0.70206	0.60916	0.65378	0.66340	0.58228	0.65142	0.60531	0.65666	0.69113	0.64978	0.70015	0.67730	0.67787	0.66704	0.69516	0.69026	0.62914	0.62588	0.63091	0.63970	0.67914	0.59953	0.67272	0.69286	0.74314	0.64255	0.66342	0.63165	0.69204	0.70096	0.57298	0.67123	0.70256	0.58499	0.67314	0.68678	0.59136	0.62017	0.62030	0.61148	0.57630	0.65443	0.65233	0.70077	0.62660	0.69396	0.65036	0.60980	0.66694	0.68090	0.59995	0.69772	0.60548	0.66006	0.67311	0.65620	0.66318	0.68071	0.62022	0.65320	0.61165	0.69334	0.67619	0.67078	0.65366	0.70132	0.63909	0.66125	0.69216	0.59888	0.61778	0.67397	0.59537	0.64731	0.65977	0.58812	0.62528	0.68379	0.66245	0.67070	0.69064	0.64326	0.64979	0.61182	0.64181	0.66341	0.59953	0.66213	0.64279	0.63560	0.70167	0.69866	0.61482	0.67322	0.62498	0.66207	0.68974	0.64069	0.66150	0.71645	0.63146	0.62225	0.61858	0.57317	0.65549	0.70240	0.62258	0.65317	0.66653	0.64604	0.66266	0.67602	0.65717	0.65592	0.71268	0.65845	0.69842	0.69378	0.62355	0.68554	0.69060	0.60407	0.71864	0.64322	0.68660	0.65802	0.62709	0.65360	0.63159	0.62434	0.65569	0.66362	0.64075	0.68826	0.59386	0.58843	0.70390	0.66304	0.64819	0.60989	0.62819	0.63515	0.63326	0.61231	0.67459	0.59543	0.64449	0.60503	0.67666	0.69390	0.64561	0.67555	0.69814	0.67433	0.62119	0.65492	0.57738	0.66841	0.64188	0.61550	0.62365	0.61997	0.73983	0.61960	0.62611	0.61372	0.66949	0.66908	0.65711	0.68132	0.60493	0.57174	0.67330	0.70572	0.72116	0.64682	0.62560	0.64895	0.62693	0.67619	0.71233	0.65783	0.62845	0.67449	0.66410	0.65146	0.62484	0.65750	0.66744	0.71823	0.59596	0.69527	0.62746	0.65009	0.61419	0.64294	0.63827	0.63631	0.60095	0.66209	0.65617	0.65356	0.71128	0.68563	0.60983	0.60211	0.64748	0.66782	0.72673	0.64524	0.67378	0.59436	0.63147	0.68131	0.66178	0.62858	0.62435	0.63724	0.66354	0.65253	0.64379	0.67165	0.63451	0.70863	0.66359	0.65331	0.63662	0.67044	0.63371	0.65877	0.71017	0.61652	0.59379	0.64296	0.62382	0.68678	0.62077	0.61192	0.68104	0.61768	0.61460	0.62059	0.64842	0.64710	0.65636	0.66955	0.62186	0.64183	0.69347	0.65922	0.60949	0.70245	0.64249	0.63868	0.61950	0.65141	0.69346	0.63776	0.66818	0.63439	0.67439	0.66339	0.67210	0.60725	0.65307	0.65200	0.62213	0.62278	0.60694	0.69778	0.67660	0.66158	0.65307	0.69435	0.67146	0.64576	0.66147	0.63026	0.64404	0.61062	0.68339	0.63035	0.63545	0.69359	0.65534	0.66306	0.63618	0.68809	0.59765	0.66919	0.68502	0.68273	0.65169	0.67451	0.69629	0.64096	0.63960	0.61300	0.63270	0.64527	0.59150	0.56990	0.68947	0.63039	0.66911	0.60393	0.66443	0.61618	0.60647	0.63188	0.66823	0.72286	0.61560	0.67324	0.62060	0.66744	0.72333	0.61982	0.67494	0.70907	0.66035	0.68604	0.61896	0.65028	0.65069	0.66940	0.66617	0.61409	0.65641	0.73206	0.68783	0.64875	0.69491	0.69291	0.68460	0.65912	0.58966	0.63919	0.62948	0.68637	0.68169	0.59754	0.63135	0.64476	0.62456	0.66940	0.62932	0.72184	0.58393	0.62326	0.73692	0.66682	0.64773	0.63756	0.68683	0.62983	0.72610	0.66631	0.67039	0.65678	0.61631	0.67058	0.64865	0.63801	0.67176	0.60373	0.66637	0.59630	0.65327	0.61501	0.69595	0.63000	0.66804	0.59167	0.67038	0.68201	0.66844	0.70177	0.65238	0.63531	0.64326	0.64990	0.64215	0.65816	0.74262	0.66137	0.59866	0.67509	0.69930	0.63272	0.66227	0.59798	0.64116	0.62036	0.66868	0.67949	0.64160	0.70356	0.67064	0.68422	0.62324	0.63235	0.63581	0.69339	0.70561	0.62879	0.66638	0.56902	0.68667	0.61865	0.68164	0.61551	0.64772	0.61760	0.68800	0.58629	0.65799	0.63129	0.64020	0.68308	0.66948	0.60970	0.57679	0.66639	0.66673	0.66176	0.64199	0.60219	0.66635	0.66404	0.61836	0.62602	0.64734	0.64351	0.68714	0.65528	0.61149	0.62868	0.68060	0.63388	0.70351	0.65041	0.62911	0.61743	0.64626	0.67169	0.69946	0.68760	0.64520	0.64808	0.65272	0.66272	0.66089	0.74160	0.62005	0.66456	0.66094	0.69513	0.64507	0.68394	0.69863	0.70183	0.63888	0.60550	0.69975	0.68346	0.64683	0.68460
23.50000	0.54814	0.49771	0.52390	0.51900	0.57866	0.54895	0.56128	0.56026	0.60558	0.53944	0.50981	0.56559	0.55960	0.51709	0.58823	0.53143	0.54569	0.55679	0.49436	0.58231	0.58817	0.57674	0.53980	0.52384	0.57490	0.54485	0.62105	0.53320	0.58351	0.59061	0.51793	0.53758	0.56719	0.49859	0.54904	0.53351	0.52592	0.55429	0.55960	0.53843	0.53832	0.56843	0.50518	0.59156	0.53324	0.58735	0.54040	0.54880	0.53604	0.54652	0.56946	0.52407	0.57618	0.51602	0.51004	0.53517	0.58423	0.50000	0.56896	0.59399	0.59060	0.50674	0.56365	0.51498	0.59908	0.56395	0.55728	0.53833	0.49506	0.55735	0.59230	0.52745	0.50995	0.51294	0.53548	0.54248	0.50758	0.53965	0.57317	0.57037	0.59049	0.55196	0.52237	0.54523	0.54814	0.53232	0.52388	0.58171	0.55279	0.54487	0.53618	0.57172	0.56051	0.60761	0.52303	0.56335	0.54389	0.58254	0.54977	0.53237	0.53020	0.50621	0.55683	0.59715	0.54642	0.54647	0.53253	0.53565	0.55124	0.53289	0.53858	0.52033	0.49764	0.57231	0.54350	0.54859	0.56726	0.52221	0.58891	0.54793	0.60812	0.51466	0.54248	0.56369	0.51368	0.58171	0.51791	0.49682	0.55729	0.57882	0.55474	0.56592	0.51775	0.58343	0.60239	0.58612	0.54189	0.54076	0.51136	0.54444	0.54704	0.53318	0.48413	0.54577	0.57143	0.56876	0.54303	0.50510	0.56063	0.54673	0.55682	0.54461	0.48825	0.51984	0.53331	0.50873	0.57447	0.50813	0.56866	0.57808	0.57243	0.51592	0.53814	0.58289	0.57347	0.56060	0.52883	0.51813	0.55690	0.56693	0.58999	0.53958	0.57829	0.56524	0.56554	0.54359	0.49122	0.53852	0.57056	0.56657	0.54766	0.54829	0.52828	0.53823	0.53576	0.49237	0.50236	0.57002	0.52568	0.53450	0.55568	0.55153	0.56818	0.52931	0.55237	0.55342	0.57334	0.50452	0.55146	0.58941	0.56259	0.52097	0.51357	0.55309	0.57067	0.57840	0.58160	0.59946	0.60413	0.51283	0.51039	0.62125	0.56467	0.54392	0.52056	0.54239	0.58400	0.58555	0.53550	0.50789	0.50563	0.52609	0.56518	0.53691	0.53030	0.55503	0.54010	0.56724	0.60010	0.57300	0.50962	0.51935	0.52786	0.50181	0.59224	0.54650	0.52936	0.58391	0.53178	0.51701	0.53760	0.49381	0.56753	0.58897	0.57384	0.56992	0.52936	0.57821	0.56389	0.59074	0.52561	0.54489	0.53076	0.60984	0.56601	0.57049	0.58046	0.53080	0.57832	0.59582	0.54722	0.54346	0.57398	0.60455	0.55695	0.58352	0.55195	0.53570	0.52475	0.56393	0.48409	0.54664	0.50226	0.54611	0.51134	0.61362	0.55971	0.56648	0.52224	0.56935	0.54729	0.51985	0.52198	0.53127	0.51433	0.57971	0.55579	0.58660	0.55016	0.50166	0.54580	0.52195	0.58253	0.57197	0.54039	0.54804	0.58617	0.57421	0.52154	0.52360	0.57013	0.51856	0.55873	0.52472	0.60430	0.57940	0.50054	0.58138	0.57071	0.56664	0.59237	0.55844	0.55746	0.54027	0.57908	0.54255	0.55261	0.59570	0.46862	0.50894	0.56839	0.58126	0.58944	0.53678	0.54936	0.53150	0.57379	0.53134	0.57987	0.55851	0.52585	0.53063	0.50562	0.52230	0.53915	0.51540	0.55729	0.56210	0.57741	0.59408	0.53186	0.54370	0.53689	0.54082	0.55712	0.52207	0.61998	0.52537	0.53218	0.54681	0.54058	0.54673	0.56764	0.53614	0.54084	0.51829	0.48727	0.54035	0.58707	0.51265	0.57382	0.58691	0.61759	0.58227	0.56989	0.54747	0.59929	0.57192	0.54389	0.59376	0.56725	0.54703	0.54304	0.59721	0.54654	0.56593	0.50200	0.57386	0.59041	0.55900	0.61637	0.57283	0.54566	0.59050	0.53198	0.58275	0.52847	0.57302	0.58571	0.55616	0.51280	0.54269	0.54001	0.50871	0.57922	0.56344	0.52335	0.52870	0.51009	0.55482	0.53702	0.54978	0.55204	0.58492	0.55208	0.56137	0.56735	0.58764	0.51752	0.51650	0.56662	0.55792	0.54084	0.53412	0.53514	0.53088	0.53591	0.56270	0.60033	0.57606	0.55093	0.53585	0.52601	0.55510	0.57167	0.52485	0.49867	0.54755	0.57131	0.53511	0.55728	0.48380	0.56222	0.57074	0.54781	0.55972	0.50930	0.53557	0.55639	0.53063	0.51542	0.53593	0.54562	0.61244	0.57293	0.57930	0.52097	0.59432	0.53237	0.54320	0.52639	0.54597	0.53823	0.56552	0.52914	0.61131	0.55920	0.58232	0.52780	0.55291	0.53667	0.55243	0.53548	0.55201	0.53377	0.54869	0.53797	0.54542	0.56141	0.60268	0.57113	0.53043	0.53882	0.54987	0.56131	0.56055	0.54524	0.51950	0.57009	0.58235	0.56955	0.52875	0.55551	0.52928	0.57025	0.61038	0.51867	0.55541	0.58598	0.56923	0.51734	0.51985	0.58085	0.51968	0.57231	0.56722	0.49264	0.57262	0.54718	0.58362	0.53061	0.55811	0.54250	0.58521	0.54936	0.51757	0.52665	0.56589	0.50202	0.55648	0.54027	0.56806	0.54413	0.54773	0.51922	0.57575	0.54024	0.53472	0.51676	0.55572	0.55074	0.56743	0.56220	0.54474	0.55341	0.56406	0.52635	0.56224	0.59875	0.52852	0.53277	0.53281	0.57805	0.51591	0.59456	0.58152	0.54251	0.56905	0.49418	0.54750	0.56123	0.54490	0.54220	0.53799	0.55016	0.60315	0.55411	0.55768	0.57962	0.53103	0.56341	0.56344	0.58753	0.53181	0.58757	0.54953	0.52930	0.55765	0.53886	0.50845	0.51899	0.57279	0.57440	0.51184	0.59731	0.51340	0.51897	0.60646	0.54572	0.51774	0.49788	0.56675	0.55976	0.57731	0.55336	0.56596	0.55767	0.54313	0.51448	0.57393	0.55868	0.59031	0.52992	0.53268	0.48246	0.55243	0.53978	0.54585	0.47199	0.58897	0.52628	0.57997	0.50443	0.53937	0.51229	0.54949	0.59192	0.56918	0.59116	0.50752	0.59952	0.55162	0.49164	0.56064	0.57371	0.53700	0.58735	0.53728	0.49582	0.55083	0.54741	0.58552	0.56574	0.58034	0.51374	0.52326	0.55781	0.56066	0.52501	0.50969	0.54189	0.54435	0.51341	0.53347	0.57540	0.55395	0.56064	0.49451	0.54615	0.57315	0.52946	0.53535	0.55330	0.58433	0.56055	0.57568	0.52406	0.58017	0.55151	0.53627	0.53716	0.58251	0.54341	0.54257	0.54395	0.49921	0.54189	0.53492	0.55887	0.50891	0.52749	0.56631	0.56036	0.57752	0.58599	0.52300	0.55787	0.57314	0.56624	0.57188	0.54780	0.53715	0.56043	0.59068	0.56302	0.54716	0.55966	0.56189	0.52913	0.52733	0.57729	0.53716	0.57267	0.51931	0.56854	0.51887	0.57755	0.62045	0.56959	0.55411	0.54388	0.52434	0.54988	0.58176	0.53486	0.53277	0.52594	0.57994	0.57160	0.53682	0.55765	0.51209	0.57900	0.54424	0.54995	0.56171	0.54611	0.51816	0.53203	0.54060	0.57987	0.55812	0.58132	0.53711	0.53403	0.50046	0.56986	0.56389	0.55295	0.50152	0.59368	0.54682	0.56535	0.56460	0.55059	0.53306	0.57771	0.50800	0.57366	0.56665	0.59770	0.58763	0.52676	0.56944	0.57545	0.58675	0.58157	0.56057	0.57655	0.55267	0.52268	0.52421	0.58039	0.57816	0.57595	0.54639	0.56997	0.52393	0.56977	0.55577	0.57332	0.51937	0.51510	0.54381	0.56683	0.52886	0.53826	0.55274	0.58734	0.58102	0.55216	0.55309	0.53378	0.59442	0.55535	0.56942	0.53024	0.54863	0.53844	0.55417	0.55554	0.53060	0.54174	0.52822	0.59529	0.47849	0.58872	0.52270	0.53861	0.57866	0.58598	0.55488	0.54587	0.59160	0.55913	0.59591	0.56108	0.55971	0.58640	0.55559	0.54069	0.55535	0.56157	0.53156	0.61109	0.53215	0.53194	0.58881	0.53416	0.53540	0.59012	0.54940	0.54229	0.57073	0.51665	0.57599	0.55848	0.54971	0.53166	0.53603	0.52248	0.56700	0.58514	0.56292	0.56461	0.58682	0.48882	0.54389	0.51284	0.57591	0.50172	0.57276	0.57262	0.51026	0.50443	0.56421	0.54362	0.52541	0.55153	0.55740	0.50669	0.52919	0.60137	0.54812	0.56137	0.55926	0.61079	0.54736	0.57628	0.51358	0.54418	0.52976	0.51133	0.56033	0.57168	0.58927	0.52862	0.59364	0.54962	0.55972	0.53978	0.54799	0.58076	0.54314	0.52926	0.58753	0.52729	0.57289	0.58246	0.56362	0.57600	0.55839	0.56247	0.56499	0.57155	0.54026	0.55854	0.52942	0.54849	0.57391	0.54261	0.55306	0.56087	0.55089	0.53678	0.53752	0.52729	0.54276	0.57418	0.61284	0.53123	0.54957	0.50022	0.53666	0.56779	0.55688	0.57446	0.56300	0.54188	0.53753	0.51274	0.51824	0.57670	0.55112	0.57741	0.56225	0.48044	0.50754	0.51994	0.55201	0.59767	0.53434	0.53595	0.56895	0.55781	0.57993	0.55320	0.56443	0.57833	0.55430	0.56366	0.57378	0.57681	0.55104	0.55264	0.56741	0.57610	0.58971	0.57557	0.59680	0.49301	0.54399	0.53003	0.56155	0.53893	0.54550	0.57639	0.54023	0.57301	0.56938	0.53054	0.57695	0.52009	0.55900	0.50545	0.56751	0.53434	0.55439	0.54031	0.57235	0.50821	0.55425	0.55078	0.53921	0.59410	0.56466	0.50041	0.54559	0.57192	0.54109	0.57024	0.51167	0.55463	0.54305	0.50808	0.56578	0.58524	0.59124	0.55448	0.51025	0.53260	0.57400	0.56786	0.55859	0.50394	0.57786	0.55227	0.57179	0.49551	0.52113	0.57030	0.50159	0.59694	0.54211	0.53202	0.55799	0.51612	0.51314	0.54935	0.57596	0.50650	0.51542	0.53856	0.51240	0.52663	0.56211	0.50680	0.57678	0.54307	0.60237	0.53318	0.56048	0.57055	0.59347	0.50057	0.53323	0.52442	0.51633	0.55164	0.57976	0.57297	0.55090	0.52686	0.57106	0.59671	0.55127	0.54642	0.51959	0.53230	0.56062	0.59134


==> plot/solarprofile.txt <==
0.50000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000
1.50000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000
2.50000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000
3.50000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000
4.50000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000
5.50000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000
6.50000	0.00843	0.00744	0.00843	0.00688	0.00776	0.00769	0.00843	0.00792	0.00716	0.00744	0.00800	0.00647	0.00843	0.00770	0.00843	0.00814	0.00744	0.00819	0.00688	0.00787	0.00843	0.00638	0.00843	0.00726	0.00843	0.00767	0.00837	0.00698	0.00761	0.00803	0.00843	0.00843	0.00660	0.00709	0.00843	0.00810	0.00807	0.00833	0.00843	0.00836	0.00804	0.00755	0.00779	0.00792	0.00843	0.00781	0.00695	0.00802	0.00843	0.00785	0.00727	0.00794	0.00796	0.00753	0.00843	0.00796	0.00815	0.00825	0.00809	0.00798	0.00590	0.00810	0.00786	0.00731	0.00705	0.00840	0.00646	0.00646	0.00843	0.00797	0.00634	0.00829	0.00787	0.00776	0.00685	0.00843	0.00820	0.00807	0.00766	0.00843	0.00716	0.00761	0.00800	0.00796	0.00804	0.00843	0.00777	0.00813	0.00843	0.00748	0.00701	0.00751	0.00730	0.00825	0.00843	0.00757	0.00740	0.00796	0.00649	0.00785	0.00835	0.00774	0.00833	0.00739	0.00803	0.00843	0.00829	0.00657	0.00712	0.00768	0.00723	0.00797	0.00826	0.00843	0.00810	0.00779	0.00789	0.00715	0.00825	0.00796	0.00655	0.00701	0.00557	0.00787	0.00622	0.00591	0.00724	0.00669	0.00843	0.00788	0.00843	0.00787	0.00771	0.00843	0.00752	0.00798	0.00819	0.00843	0.00843	0.00602	0.00769	0.00689	0.00776	0.00673	0.00605	0.00843	0.00837	0.00710	0.00843	0.00666	0.00843	0.00843	0.00831	0.00707	0.00843	0.00788	0.00832	0.00796	0.00818	0.00843	0.00729	0.00694	0.00789	0.00803	0.00843	0.00837	0.00735	0.00843	0.00843	0.00843	0.00821	0.00703	0.00843	0.00756	0.00792	0.00540	0.00827	0.00843	0.00793	0.00760	0.00843	0.00796	0.00797	0.00843	0.00793	0.00843	0.00802	0.00703	0.00843	0.00817	0.00837	0.00821	0.00798	0.00812	0.00837	0.00786	0.00828	0.00819	0.00812	0.00822	0.00843	0.00842	0.00843	0.00815	0.00642	0.00831	0.00783	0.00613	0.00810	0.00756	0.00784	0.00834	0.00791	0.00755	0.00777	0.00817	0.00795	0.00843	0.00793	0.00818	0.00773	0.00569	0.00801	0.00843	0.00832	0.00694	0.00830	0.00819	0.00843	0.00843	0.00784	0.00680	0.00801	0.00787	0.00791	0.00843	0.00767	0.00736	0.00829	0.00818	0.00762	0.00839	0.00692	0.00836	0.00693	0.00782	0.00843	0.00774	0.00795	0.00745	0.00656	0.00764	0.00764	0.00712	0.00804	0.00695	0.00822	0.00843	0.00843	0.00735	0.00833	0.00813	0.00818	0.00763	0.00832	0.00779	0.00812	0.00843	0.00793	0.00698	0.00705	0.00843	0.00830	0.00719	0.00843	0.00824	0.00789	0.00836	0.00770	0.00836	0.00765	0.00814	0.00718	0.00827	0.00808	0.00728	0.00785	0.00806	0.00740	0.00616	0.00790	0.00715	0.00690	0.00825	0.00781	0.00822	0.00843	0.00751	0.00806	0.00746	0.00830	0.00842	0.00621	0.00843	0.00749	0.00659	0.00802	0.00831	0.00843	0.00657	0.00818	0.00817	0.00843	0.00843	0.00843	0.00840	0.00843	0.00783	0.00769	0.00754	0.00828	0.00825	0.00725	0.00821	0.00843	0.00779	0.00811	0.00843	0.00823	0.00843	0.00672	0.00831	0.00796	0.00767	0.00839	0.00802	0.00677	0.00843	0.00727	0.00797	0.00757	0.00602	0.00676	0.00756	0.00843	0.00665	0.00820	0.00740	0.00790	0.00793	0.00651	0.00820	0.00843	0.00818	0.00813	0.00807	0.00697	0.00711	0.00773	0.00803	0.00813	0.00839	0.00843	0.00759	0.00826	0.00708	0.00746	0.00622	0.00843	0.00843	0.00789	0.00803	0.00810	0.00745	0.00675	0.00792	0.00843	0.00835	0.00765	0.00798	0.00807	0.00808	0.00843	0.00720	0.00822	0.00839	0.00843	0.00843	0.00815	0.00734	0.00843	0.00717	0.00777	0.00823	0.00843	0.00719	0.00812	0.00843	0.00764	0.00717	0.00843	0.00773	0.00843	0.00767	0.00784	0.00642	0.00798	0.00730	0.00739	0.00841	0.00843	0.00843	0.00777	0.00843	0.00683	0.00786	0.00666	0.00834	0.00779	0.00679	0.00821	0.00756	0.00843	0.00662	0.00729	0.00843	0.00843	0.00810	0.00811	0.00773	0.00819	0.00719	0.00843	0.00843	0.00834	0.00786	0.00779	0.00777	0.00811	0.00727	0.00843	0.00822	0.00786	0.00843	0.00798	0.00843	0.00822	0.00838	0.00843	0.00815	0.00798	0.00843	0.00806	0.00843	0.00837	0.00781	0.00843	0.00831	0.00843	0.00843	0.00649	0.00843	0.00768	0.00843	0.00823	0.00843	0.00809	0.00802	0.00843	0.00835	0.00632	0.00813	0.00814	0.00792	0.00810	0.00768	0.00830	0.00781	0.00830	0.00843	0.00799	0.00683	0.00836	0.00843	0.00775	0.00803	0.00780	0.00695	0.00706	0.00773	0.00799	0.00618	0.00815	0.00636	0.00633	0.00616	0.00823	0.00747	0.00814	0.00774	0.00674	0.00817	0.00831	0.00843	0.00693	0.00803	0.00832	0.00843	0.00793	0.00843	0.00843	0.00657	0.00825	0.00763	0.00817	0.00843	0.00843	0.00816	0.00786	0.00688	0.00843	0.00843	0.00843	0.00786	0.00774	0.00839	0.00775	0.00798	0.00769	0.00826	0.00682	0.00662	0.00787	0.00684	0.00830	0.00801	0.00616	0.00805	0.00843	0.00814	0.00663	0.00813	0.00690	0.00840	0.00835	0.00738	0.00738	0.00796	0.00843	0.00834	0.00795	0.00843	0.00642	0.00759	0.00800	0.00826	0.00843	0.00755	0.00802	0.00813	0.00692	0.00790	0.00682	0.00796	0.00793	0.00843	0.00677	0.00652	0.00643	0.00843	0.00836	0.00610	0.00788	0.00781	0.00782	0.00816	0.00818	0.00785	0.00819	0.00783	0.00821	0.00793	0.00751	0.00843	0.00736	0.00843	0.00759	0.00843	0.00700	0.00722	0.00793	0.00843	0.00843	0.00611	0.00695	0.00834	0.00816	0.00837	0.00782	0.00661	0.00794	0.00835	0.00699	0.00839	0.00736	0.00569	0.00843	0.00839	0.00843	0.00835	0.00843	0.00843	0.00843	0.00822	0.00843	0.00840	0.00828	0.00798	0.00833	0.00843	0.00843	0.00832	0.00843	0.00836	0.00656	0.00639	0.00843	0.00690	0.00741	0.00739	0.00818	0.00819	0.00842	0.00804	0.00653	0.00839	0.00728	0.00805	0.00841	0.00830	0.00843	0.00645	0.00590	0.00843	0.00784	0.00843	0.00810	0.00669	0.00811	0.00705	0.00828	0.00830	0.00812	0.00843	0.00735	0.00824	0.00805	0.00775	0.00843	0.00799	0.00843	0.00759	0.00827	0.00778	0.00843	0.00775	0.00750	0.00812	0.00826	0.00773	0.00798	0.00728	0.00816	0.00813	0.00843	0.00843	0.00659	0.00710	0.00818	0.00784	0.00785	0.00840	0.00843	0.00775	0.00765	0.00831	0.00798	0.00677	0.00749	0.00791	0.00831	0.00777	0.00843	0.00743	0.00552	0.00843	0.00806	0.00778	0.00790	0.00795	0.00843	0.00792	0.00797	0.00756	0.00843	0.00843	0.00843	0.00682	0.00728	0.00826	0.00843	0.00778	0.00724	0.00787	0.00843	0.00621	0.00769	0.00792	0.00768	0.00820	0.00838	0.00843	0.00753	0.00790	0.00800	0.00827	0.00732	0.00779	0.00681	0.00843	0.00594	0.00843	0.00731	0.00788	0.00843	0.00802	0.00784	0.00798	0.00843	0.00811	0.00767	0.00843	0.00843	0.00774	0.00843	0.00794	0.00618	0.00843	0.00696	0.00843	0.00715	0.00655	0.00753	0.00791	0.00815	0.00816	0.00779	0.00843	0.00784	0.00824	0.00772	0.00778	0.00812	0.00800	0.00826	0.00742	0.00843	0.00663	0.00817	0.00675	0.00821	0.00765	0.00776	0.00843	0.00791	0.00766	0.00843	0.00720	0.00652	0.00843	0.00725	0.00675	0.00834	0.00843	0.00843	0.00797	0.00632	0.00710	0.00597	0.00709	0.00722	0.00843	0.00613	0.00738	0.00843	0.00638	0.00803	0.00581	0.00753	0.00790	0.00748	0.00833	0.00690	0.00843	0.00723	0.00662	0.00843	0.00751	0.00824	0.00843	0.00703	0.00791	0.00807	0.00812	0.00639	0.00843	0.00706	0.00812	0.00823	0.00808	0.00719	0.00843	0.00772	0.00843	0.00812	0.00718	0.00839	0.00836	0.00805	0.00749	0.00843	0.00843	0.00766	0.00843	0.00814	0.00788	0.00751	0.00777	0.00593	0.00785	0.00707	0.00753	0.00835	0.00843	0.00706	0.00843	0.00843	0.00737	0.00843	0.00799	0.00768	0.00843	0.00750	0.00833	0.00719	0.00785	0.00806	0.00716	0.00765	0.00805	0.00823	0.00747	0.00668	0.00801	0.00786	0.00842	0.00843	0.00843	0.00843	0.00835	0.00828	0.00733	0.00831	0.00828	0.00787	0.00829	0.00755	0.00843	0.00843	0.00843	0.00788	0.00843	0.00728	0.00843	0.00843	0.00836	0.00843	0.00731	0.00815	0.00645	0.00819	0.00826	0.00785	0.00798	0.00826	0.00843	0.00699	0.00736	0.00813	0.00785	0.00618	0.00758	0.00793	0.00784	0.00770	0.00762	0.00675	0.00843	0.00804	0.00744	0.00843	0.00748	0.00843	0.00735	0.00728	0.00760	0.00724	0.00843	0.00652	0.00800	0.00784	0.00843	0.00843	0.00833	0.00712	0.00643	0.00760	0.00817	0.00843	0.00843	0.00827	0.00843	0.00793	0.00831	0.00681	0.00812	0.00747	0.00803	0.00764	0.00787	0.00778	0.00674	0.00843	0.00817	0.00834	0.00756	0.00818	0.00772	0.00780	0.00841	0.00744	0.00790	0.00768	0.00787	0.00706	0.00784	0.00818	0.00754	0.00809	0.00819	0.00753	0.00738	0.00751	0.00827	0.00821	0.00787	0.00796	0.00843	0.00746	0.00636	0.00792	0.00788	0.00809	0.00797	0.00822	0.00843	0.00633	0.00785	0.00837	0.00836	0.00843	0.00711	0.00754	0.00633	0.00724	0.00664	0.00763	0.00742	0.00750	0.00806	0.00758	0.00843	0.00843	0.00843	0.00709	0.00718	0.00749	0.00843	0.00736	0.00825	0.00843
7.50000	0.23550	0.23550	0.22331	0.21736	0.21660	0.23252	0.23151	0.20536	0.21789	0.22224	0.19393	0.19966	0.23550	0.19339	0.23550	0.23041	0.21991	0.20036	0.18907	0.23232	0.21572	0.23258	0.23550	0.23550	0.23550	0.20497	0.22243	0.23550	0.19597	0.23550	0.16298	0.17007	0.21017	0.22937	0.22934	0.22526	0.22363	0.19492	0.23313	0.22971	0.22340	0.23214	0.22258	0.23297	0.23550	0.21618	0.23550	0.21217	0.23075	0.21582	0.20229	0.23550	0.21560	0.21694	0.22239	0.21380	0.19023	0.23550	0.23371	0.20190	0.23550	0.21461	0.22823	0.23550	0.20023	0.21911	0.20936	0.20752	0.21591	0.21947	0.22824	0.23419	0.20670	0.21934	0.19486	0.21872	0.21758	0.23550	0.23417	0.20693	0.22227	0.23376	0.22808	0.22948	0.23550	0.22353	0.21767	0.23467	0.22887	0.23010	0.21797	0.22035	0.20702	0.21413	0.22569	0.22842	0.20916	0.23287	0.22947	0.23550	0.23099	0.21112	0.23182	0.22911	0.22894	0.20812	0.23550	0.23550	0.23550	0.21253	0.21466	0.23514	0.20818	0.20210	0.21661	0.21733	0.21396	0.22142	0.23391	0.18800	0.22245	0.18374	0.23550	0.19679	0.21367	0.23536	0.23162	0.20826	0.23500	0.15605	0.21013	0.22506	0.23263	0.19277	0.23355	0.22544	0.23550	0.19077	0.23120	0.23193	0.19528	0.21187	0.22549	0.23099	0.22605	0.22100	0.23550	0.22629	0.23550	0.22027	0.20275	0.20376	0.22678	0.20937	0.23279	0.23550	0.21609	0.21221	0.22176	0.23348	0.19428	0.22899	0.22966	0.20846	0.21209	0.19100	0.20646	0.20870	0.21880	0.23438	0.23550	0.23166	0.19844	0.18872	0.23449	0.21503	0.20077	0.21063	0.23407	0.23452	0.23550	0.16951	0.22720	0.18183	0.23550	0.23550	0.23550	0.20537	0.21492	0.22770	0.20598	0.23550	0.23028	0.21375	0.22159	0.17144	0.23191	0.21896	0.21022	0.19879	0.16194	0.20865	0.20627	0.23427	0.23550	0.23550	0.20740	0.23550	0.19686	0.22569	0.21553	0.23550	0.18552	0.22429	0.16554	0.22772	0.22283	0.23550	0.14828	0.21468	0.22042	0.23305	0.22086	0.23550	0.23343	0.21380	0.23125	0.21959	0.23255	0.22444	0.19645	0.22190	0.21392	0.22124	0.21204	0.23550	0.21965	0.23550	0.23550	0.20219	0.22981	0.23055	0.22187	0.23550	0.23390	0.22362	0.22563	0.21500	0.19361	0.22871	0.20667	0.22767	0.22566	0.20170	0.21706	0.21565	0.23281	0.21817	0.21587	0.21981	0.23100	0.17405	0.22865	0.22367	0.23550	0.23550	0.21442	0.21769	0.23550	0.21927	0.22397	0.21663	0.22785	0.23550	0.22302	0.23349	0.23550	0.21814	0.22606	0.22376	0.22963	0.23550	0.23457	0.21441	0.23122	0.19146	0.23550	0.21486	0.20343	0.22885	0.23307	0.23550	0.22123	0.20646	0.21094	0.23550	0.23550	0.18782	0.22410	0.23532	0.23550	0.20296	0.23550	0.23550	0.20201	0.16458	0.22256	0.19037	0.21866	0.21145	0.22606	0.22761	0.23550	0.16833	0.20455	0.23530	0.22200	0.22955	0.23078	0.23466	0.22168	0.23550	0.21993	0.23474	0.21704	0.19687	0.22858	0.22910	0.22745	0.18718	0.18719	0.23550	0.23082	0.23314	0.20651	0.22966	0.22730	0.23129	0.18891	0.22879	0.22110	0.23205	0.22128	0.22903	0.23074	0.23550	0.23282	0.23365	0.23550	0.23550	0.19665	0.21398	0.23288	0.23550	0.17041	0.22666	0.21266	0.22358	0.23550	0.21940	0.21670	0.21286	0.20928	0.22851	0.23379	0.22333	0.22379	0.17284	0.22994	0.20939	0.23550	0.23550	0.23550	0.21617	0.22473	0.23055	0.23550	0.20583	0.23550	0.22864	0.18062	0.20211	0.21151	0.23224	0.21560	0.23550	0.21239	0.21307	0.22756	0.22492	0.19300	0.22345	0.23438	0.23550	0.22396	0.22939	0.22111	0.21445	0.22915	0.22971	0.21715	0.19657	0.23550	0.23212	0.23210	0.23550	0.20307	0.23403	0.23550	0.23550	0.23463	0.23479	0.23254	0.22397	0.17900	0.20195	0.21079	0.22081	0.23550	0.16583	0.23188	0.23550	0.20533	0.22856	0.22283	0.21962	0.22393	0.23550	0.22137	0.23550	0.19770	0.23080	0.23550	0.23550	0.21572	0.22058	0.21432	0.23550	0.22582	0.23376	0.23550	0.23341	0.23550	0.18119	0.23550	0.22639	0.23550	0.22853	0.23550	0.17524	0.23336	0.22449	0.23550	0.19357	0.19763	0.23530	0.21998	0.23550	0.21652	0.23106	0.22440	0.20647	0.23550	0.22459	0.23550	0.22167	0.23550	0.20814	0.22393	0.22281	0.21362	0.22004	0.21742	0.22602	0.22076	0.22185	0.20633	0.18985	0.23550	0.20055	0.23550	0.23096	0.21494	0.21879	0.22960	0.21813	0.23550	0.23550	0.22606	0.23487	0.21894	0.23016	0.23550	0.20181	0.21857	0.23334	0.19490	0.22753	0.22183	0.23147	0.22843	0.20334	0.22113	0.20072	0.23169	0.19285	0.22153	0.19024	0.22902	0.22030	0.20856	0.22746	0.23550	0.20456	0.21846	0.22227	0.23550	0.20243	0.22212	0.22536	0.20896	0.21070	0.21935	0.22167	0.23325	0.21672	0.20946	0.22548	0.23053	0.19342	0.21097	0.22248	0.23475	0.22515	0.20827	0.17707	0.22402	0.21861	0.22894	0.21315	0.23550	0.21970	0.20944	0.23550	0.21924	0.20526	0.21983	0.20843	0.22494	0.21048	0.23550	0.23550	0.23550	0.23542	0.22077	0.21111	0.21463	0.23550	0.21094	0.23550	0.22709	0.19702	0.21742	0.19869	0.22945	0.22103	0.17934	0.22005	0.20890	0.23550	0.23550	0.23245	0.21132	0.22388	0.22099	0.23550	0.22661	0.23338	0.23444	0.21476	0.20485	0.21465	0.20183	0.21995	0.20617	0.18005	0.22085	0.21504	0.22499	0.18824	0.23550	0.20342	0.23550	0.23077	0.21997	0.18441	0.20312	0.23550	0.23274	0.22547	0.23550	0.21153	0.17261	0.23550	0.23550	0.21188	0.21382	0.23550	0.20730	0.19350	0.22789	0.21473	0.22898	0.21851	0.22571	0.22366	0.21629	0.23550	0.21855	0.23175	0.22798	0.23550	0.20948	0.22775	0.18416	0.23550	0.19344	0.23300	0.23150	0.20984	0.23550	0.23550	0.22082	0.23550	0.22056	0.20662	0.19804	0.21240	0.21870	0.23294	0.19653	0.20281	0.21798	0.19453	0.22449	0.21328	0.23114	0.21501	0.22733	0.20802	0.21613	0.21199	0.23550	0.21334	0.20518	0.23550	0.21726	0.21135	0.23550	0.23550	0.21251	0.23550	0.17998	0.22836	0.21130	0.23550	0.21712	0.18521	0.21525	0.20939	0.23550	0.22917	0.18284	0.23550	0.23322	0.19574	0.22054	0.23550	0.22870	0.23550	0.19778	0.23550	0.22843	0.22440	0.21838	0.20893	0.21203	0.23064	0.23550	0.19150	0.21879	0.23550	0.23550	0.23550	0.21143	0.17022	0.20085	0.22657	0.22317	0.22688	0.19253	0.23550	0.23550	0.22507	0.22934	0.18244	0.23550	0.20820	0.23550	0.18263	0.23039	0.23316	0.22538	0.23068	0.22708	0.18313	0.21494	0.23550	0.23550	0.21216	0.20938	0.21972	0.22149	0.21197	0.23550	0.22903	0.22254	0.23550	0.17065	0.23404	0.20580	0.21060	0.23278	0.22209	0.22396	0.21707	0.21691	0.22364	0.21879	0.22895	0.19580	0.22058	0.17929	0.18026	0.23550	0.19630	0.22123	0.23550	0.23211	0.21879	0.18397	0.18971	0.19707	0.20905	0.22057	0.20615	0.21429	0.20943	0.23550	0.21883	0.20146	0.20456	0.22956	0.22572	0.22666	0.18067	0.23550	0.22211	0.21028	0.21790	0.21379	0.22149	0.20021	0.21969	0.23550	0.21672	0.19613	0.21996	0.17707	0.17124	0.22862	0.23245	0.21424	0.22451	0.23550	0.22811	0.23273	0.21851	0.23550	0.23550	0.23550	0.21482	0.23550	0.23278	0.21007	0.23550	0.19514	0.23550	0.23550	0.22907	0.21936	0.23286	0.23289	0.21720	0.23550	0.22108	0.21773	0.21237	0.23550	0.23234	0.21723	0.23550	0.23449	0.19477	0.23550	0.23272	0.23468	0.22858	0.23550	0.23550	0.20687	0.22940	0.19372	0.21152	0.23550	0.20430	0.23013	0.22752	0.20298	0.18702	0.22302	0.22951	0.20956	0.21975	0.22543	0.21287	0.22362	0.22097	0.23550	0.17068	0.23550	0.22384	0.20039	0.23550	0.19780	0.22466	0.23186	0.23550	0.22908	0.21518	0.19501	0.21602	0.21536	0.22977	0.23550	0.23550	0.17587	0.23550	0.23053	0.22922	0.19642	0.20933	0.20737	0.19078	0.17690	0.23550	0.21952	0.22547	0.23550	0.23098	0.23550	0.22284	0.22488	0.23297	0.23163	0.22029	0.22977	0.23550	0.22472	0.23158	0.22802	0.17647	0.19985	0.22320	0.23550	0.23550	0.22326	0.23550	0.23550	0.23058	0.23032	0.21195	0.18427	0.20906	0.21018	0.21708	0.23303	0.22178	0.20880	0.23550	0.20177	0.22434	0.23038	0.22608	0.22539	0.21425	0.22664	0.21218	0.20353	0.23550	0.18845	0.17533	0.21498	0.21017	0.21892	0.23355	0.21926	0.22331	0.21802	0.19900	0.21946	0.23362	0.23550	0.21549	0.21730	0.22828	0.19691	0.23425	0.23291	0.22017	0.23550	0.23460	0.23550	0.20594	0.21850	0.22798	0.23550	0.23023	0.22868	0.23550	0.22068	0.22360	0.21616	0.22754	0.19483	0.21518	0.17976	0.18325	0.22307	0.22317	0.20435	0.21521	0.22507	0.23223	0.21051	0.23550	0.19225	0.18236	0.23547	0.22856	0.23550	0.21608	0.22756	0.23431	0.16099	0.21725	0.23550	0.22304	0.23550	0.23041	0.19253	0.22990	0.20667	0.21365	0.22474	0.19463	0.21050	0.21236	0.23550	0.22071	0.20894	0.21544	0.23550	0.19923	0.20612	0.23550	0.20233	0.21478	0.21992	0.23550	0.21145	0.16909	0.21971	0.18292	0.22664	0.23550	0.23550	0.22415	0.22308	0.20919	0.22018
8.50000	0.52252	0.46031	0.43663	0.52252	0.49937	0.39873	0.51521	0.52058	0.49253	0.46009	0.52252	0.51122	0.49821	0.49819	0.41109	0.46215	0.48761	0.49845	0.44896	0.52252	0.52252	0.52252	0.46879	0.47976	0.52252	0.48230	0.42031	0.44383	0.49898	0.44888	0.52252	0.51188	0.44509	0.44768	0.48760	0.52252	0.52252	0.51675	0.45761	0.45974	0.52252	0.50365	0.46697	0.49402	0.52252	0.52252	0.52155	0.43237	0.44843	0.52017	0.48525	0.52252	0.41161	0.48412	0.48648	0.48853	0.43672	0.51044	0.39917	0.47849	0.52128	0.47044	0.52252	0.40734	0.49980	0.52252	0.48373	0.45281	0.40973	0.47143	0.49972	0.41528	0.51380	0.52252	0.51125	0.44776	0.45435	0.49115	0.47061	0.47176	0.44595	0.39181	0.44115	0.49671	0.52252	0.50616	0.48949	0.51622	0.49982	0.51358	0.51276	0.50042	0.46949	0.46376	0.44287	0.52252	0.47379	0.52252	0.49357	0.47075	0.52081	0.45519	0.45221	0.39669	0.46818	0.51526	0.51477	0.52252	0.49102	0.52252	0.46713	0.43928	0.44551	0.48703	0.50795	0.52252	0.47478	0.50696	0.52252	0.40127	0.52252	0.46005	0.43971	0.52252	0.52252	0.50282	0.49927	0.52252	0.52252	0.47450	0.50961	0.45641	0.47345	0.50950	0.48980	0.48452	0.48893	0.44203	0.52252	0.44006	0.48717	0.51555	0.49857	0.46537	0.52252	0.46828	0.52252	0.40627	0.50685	0.51659	0.52252	0.39016	0.52065	0.48297	0.52252	0.41832	0.46909	0.48607	0.40407	0.50142	0.50931	0.52252	0.52252	0.49220	0.41822	0.49209	0.51913	0.51918	0.50541	0.52252	0.50184	0.52193	0.50715	0.50203	0.47117	0.52152	0.48320	0.51441	0.49065	0.50592	0.36100	0.48048	0.41473	0.49027	0.52252	0.51734	0.51196	0.44130	0.52252	0.39994	0.50384	0.52252	0.41955	0.51553	0.52252	0.41871	0.49817	0.40758	0.51752	0.45819	0.51608	0.48507	0.42847	0.47600	0.41275	0.49851	0.38824	0.51187	0.47052	0.44407	0.49046	0.50212	0.46626	0.48759	0.48587	0.50148	0.42874	0.52252	0.48670	0.46984	0.47674	0.52252	0.52252	0.49927	0.52252	0.44358	0.51980	0.45567	0.47710	0.52252	0.44838	0.51763	0.50663	0.51573	0.41599	0.52252	0.41895	0.52085	0.48824	0.51262	0.47486	0.49578	0.44928	0.52252	0.51224	0.51186	0.50943	0.50808	0.50685	0.50399	0.52252	0.52252	0.40237	0.52252	0.51308	0.52252	0.46392	0.51751	0.49924	0.42213	0.52252	0.51988	0.52252	0.46297	0.48575	0.42293	0.51547	0.50709	0.50416	0.52252	0.51951	0.49602	0.50350	0.48263	0.48336	0.52252	0.51475	0.42722	0.52252	0.50139	0.51096	0.51129	0.51240	0.47125	0.52252	0.38541	0.52252	0.50174	0.51084	0.51160	0.49997	0.52252	0.52252	0.52252	0.52252	0.52252	0.49722	0.44908	0.47722	0.42072	0.52252	0.50763	0.52252	0.52252	0.50114	0.37583	0.38022	0.52252	0.44226	0.52252	0.49919	0.50686	0.50283	0.51532	0.51231	0.47290	0.52252	0.52252	0.51247	0.40469	0.43318	0.46633	0.52252	0.51296	0.52252	0.47353	0.51591	0.41083	0.49866	0.52252	0.46584	0.51912	0.38366	0.52252	0.51133	0.52252	0.42734	0.46733	0.43479	0.49954	0.46602	0.52252	0.52252	0.46431	0.52252	0.40611	0.41030	0.46342	0.52067	0.52252	0.47636	0.52252	0.52028	0.52252	0.48219	0.42463	0.48387	0.49481	0.45606	0.45691	0.49758	0.51418	0.52181	0.47775	0.50546	0.45056	0.42483	0.43763	0.44367	0.47415	0.47816	0.47304	0.51334	0.52252	0.52252	0.49188	0.48963	0.51873	0.45297	0.48539	0.50323	0.45375	0.45619	0.52252	0.47979	0.52252	0.52252	0.51122	0.48512	0.51325	0.49762	0.49347	0.46189	0.52252	0.47356	0.52252	0.50539	0.47071	0.51803	0.49407	0.38809	0.48401	0.39866	0.51436	0.48627	0.48923	0.50324	0.40479	0.48774	0.52149	0.47617	0.52252	0.48400	0.52252	0.47280	0.50729	0.51697	0.40579	0.47992	0.42243	0.52252	0.42437	0.46375	0.52252	0.52252	0.51298	0.51692	0.52252	0.51354	0.48480	0.46723	0.48712	0.52252	0.52252	0.43370	0.52252	0.52252	0.43825	0.52252	0.50637	0.52252	0.40127	0.48928	0.45321	0.52252	0.52252	0.52252	0.40742	0.47166	0.52252	0.46105	0.52252	0.51035	0.47625	0.47960	0.48323	0.52252	0.50719	0.47177	0.51884	0.47887	0.48014	0.50015	0.48536	0.52252	0.39781	0.49331	0.42634	0.52252	0.52252	0.40004	0.43833	0.50450	0.51386	0.46180	0.45210	0.52252	0.49700	0.51985	0.48829	0.43448	0.39354	0.48296	0.49801	0.51950	0.48118	0.52021	0.49058	0.52252	0.49108	0.52252	0.41910	0.50673	0.44007	0.47239	0.47114	0.52252	0.46925	0.36233	0.46015	0.45168	0.52252	0.52252	0.50117	0.48517	0.52252	0.39818	0.41602	0.52252	0.47851	0.52252	0.47286	0.50866	0.52252	0.51408	0.52124	0.47953	0.47750	0.45996	0.50449	0.52252	0.48289	0.48575	0.47088	0.51483	0.43451	0.49252	0.49955	0.49564	0.47537	0.48190	0.47739	0.52252	0.48977	0.51494	0.38118	0.50227	0.48574	0.49809	0.52252	0.50992	0.46308	0.51264	0.51984	0.51589	0.47440	0.48411	0.52252	0.45162	0.50898	0.52252	0.51350	0.42402	0.50921	0.50892	0.35801	0.48125	0.51758	0.51709	0.49551	0.51402	0.50728	0.52252	0.49074	0.39197	0.47775	0.52032	0.50666	0.43895	0.50593	0.44014	0.52252	0.46437	0.46069	0.52252	0.51065	0.52252	0.45157	0.52252	0.52252	0.48752	0.52252	0.49779	0.51126	0.49073	0.43613	0.48772	0.50639	0.52252	0.48590	0.52252	0.47012	0.49437	0.50236	0.48588	0.50915	0.49965	0.52252	0.48607	0.51212	0.52252	0.52252	0.44014	0.45236	0.51358	0.51726	0.50273	0.52252	0.52252	0.51977	0.48694	0.50153	0.40728	0.49150	0.49026	0.45970	0.49578	0.52252	0.52252	0.52252	0.50109	0.44943	0.39846	0.50417	0.49861	0.51403	0.52252	0.44034	0.49938	0.50274	0.49147	0.43761	0.52252	0.52252	0.48487	0.47104	0.52252	0.52252	0.44009	0.43097	0.50704	0.51795	0.42574	0.41327	0.49036	0.50400	0.50915	0.41348	0.44146	0.52252	0.43725	0.51325	0.52252	0.48687	0.52252	0.51629	0.42729	0.52252	0.52252	0.32930	0.40118	0.49079	0.52252	0.52252	0.50576	0.47259	0.43684	0.52100	0.51711	0.50927	0.51323	0.46002	0.48077	0.47816	0.52252	0.51877	0.51538	0.45918	0.43591	0.49720	0.41089	0.52252	0.48020	0.49597	0.52252	0.49820	0.42642	0.49455	0.50873	0.40014	0.43327	0.52252	0.48860	0.52252	0.52252	0.48317	0.47775	0.49118	0.51156	0.51148	0.50106	0.46383	0.52252	0.49478	0.51356	0.42364	0.47901	0.52252	0.46867	0.40228	0.49246	0.52252	0.49333	0.49141	0.42392	0.52252	0.41911	0.51282	0.50841	0.41176	0.50358	0.45199	0.49845	0.41355	0.46307	0.46604	0.52250	0.51911	0.43944	0.42523	0.52252	0.39520	0.51962	0.46217	0.46864	0.48410	0.48923	0.49953	0.50199	0.50071	0.48938	0.52252	0.38111	0.47278	0.47813	0.52252	0.52252	0.49980	0.52252	0.47754	0.45433	0.46078	0.45892	0.49722	0.47780	0.52252	0.52246	0.39349	0.43315	0.52099	0.52252	0.44503	0.51184	0.50066	0.52252	0.50624	0.52252	0.47605	0.51750	0.52252	0.47127	0.46095	0.43897	0.52252	0.48609	0.50685	0.52252	0.50828	0.52252	0.40907	0.50592	0.48425	0.51796	0.48298	0.46760	0.51618	0.49866	0.48229	0.43644	0.46829	0.52252	0.50953	0.52252	0.48386	0.45748	0.46812	0.50640	0.46035	0.51563	0.52252	0.46431	0.52252	0.50129	0.50428	0.41662	0.51684	0.49150	0.52252	0.45803	0.46764	0.37967	0.48118	0.51271	0.52089	0.46938	0.48920	0.50928	0.42575	0.49271	0.51863	0.47451	0.48044	0.46359	0.44321	0.45490	0.52252	0.48220	0.48479	0.52252	0.49228	0.52252	0.42454	0.52252	0.49929	0.46084	0.49325	0.50835	0.47791	0.45033	0.51860	0.52252	0.52252	0.48255	0.48736	0.52093	0.47123	0.51150	0.44512	0.52252	0.52252	0.44119	0.48040	0.52252	0.43318	0.41769	0.49339	0.52252	0.37892	0.48717	0.49514	0.37525	0.52252	0.45679	0.52252	0.52252	0.52252	0.41577	0.52040	0.52252	0.52252	0.50809	0.52252	0.45459	0.47734	0.48073	0.43917	0.49108	0.43173	0.52252	0.39902	0.44534	0.43226	0.48677	0.44553	0.47458	0.41972	0.49546	0.44771	0.42422	0.51202	0.48313	0.50773	0.49515	0.50357	0.46987	0.51377	0.51415	0.50551	0.51955	0.50371	0.51874	0.39023	0.47973	0.45604	0.48509	0.52111	0.52252	0.48623	0.52252	0.45123	0.46757	0.50221	0.49832	0.43404	0.52252	0.40079	0.48906	0.52252	0.38534	0.52252	0.50015	0.49586	0.52252	0.48620	0.52252	0.51138	0.52252	0.44651	0.47642	0.51296	0.46260	0.45171	0.49160	0.45513	0.45239	0.51319	0.49416	0.47782	0.38447	0.52252	0.45938	0.52252	0.50750	0.49580	0.49289	0.48321	0.42087	0.49148	0.44157	0.48394	0.41471	0.49815	0.49609	0.52252	0.52252	0.48820	0.42518	0.52252	0.47293	0.45162	0.43661	0.44609	0.47156	0.51902	0.48633	0.46227	0.39088	0.51144	0.50714	0.46074	0.48938	0.49955	0.52252	0.52252	0.49903	0.49102	0.51041	0.48074	0.47943	0.46375	0.52252	0.48732	0.51344	0.48690	0.49793	0.47990	0.41301	0.49022	0.45550	0.48794	0.48538	0.47164	0.51116	0.52252	0.51140	0.52252	0.50269	0.40303	0.48975	0.52252	0.41424
9.50000	0.72545	0.72455	0.56112	0.68012	0.71022	0.61559	0.59370	0.67202	0.72545	0.66171	0.67823	0.67279	0.57595	0.72545	0.59847	0.54160	0.70458	0.71584	0.69421	0.67567	0.69775	0.58093	0.56835	0.59092	0.61278	0.70622	0.56048	0.62078	0.56919	0.68356	0.67564	0.68869	0.61614	0.72545	0.72545	0.72545	0.64765	0.70862	0.72545	0.70076	0.70645	0.72508	0.63064	0.71306	0.72545	0.69550	0.59007	0.70445	0.51325	0.61359	0.72545	0.60022	0.66085	0.71376	0.64917	0.66350	0.72545	0.72545	0.72545	0.68022	0.68056	0.58765	0.72545	0.64422	0.62774	0.71103	0.71477	0.71184	0.61260	0.67565	0.72545	0.68241	0.68909	0.71911	0.59761	0.70182	0.72545	0.65381	0.71129	0.66066	0.65370	0.68595	0.71044	0.69518	0.72545	0.72545	0.72545	0.72545	0.72545	0.67838	0.66187	0.70100	0.65905	0.62300	0.69540	0.72545	0.64553	0.66885	0.65639	0.72545	0.71567	0.58673	0.62996	0.62088	0.59504	0.71667	0.64902	0.72545	0.66643	0.68213	0.69677	0.72545	0.69718	0.70231	0.68084	0.58930	0.72545	0.66225	0.72545	0.72545	0.56122	0.72545	0.72545	0.70692	0.72545	0.63415	0.66494	0.57971	0.64717	0.70952	0.55944	0.72545	0.72545	0.72427	0.72545	0.69047	0.69541	0.68533	0.70732	0.72545	0.70467	0.68825	0.70966	0.72545	0.58539	0.66239	0.66919	0.60511	0.56788	0.72545	0.62858	0.68532	0.71151	0.69070	0.72545	0.49166	0.72545	0.72545	0.72545	0.72545	0.71553	0.72545	0.64880	0.70233	0.63183	0.69632	0.66736	0.70596	0.66780	0.68773	0.67888	0.72545	0.63822	0.69510	0.72415	0.60456	0.65985	0.72545	0.72545	0.65404	0.72545	0.68931	0.72545	0.69133	0.66543	0.66947	0.60298	0.72317	0.72545	0.72545	0.57970	0.67836	0.66530	0.67543	0.64703	0.69025	0.71940	0.68000	0.72545	0.67756	0.49753	0.71977	0.72545	0.58923	0.62322	0.72545	0.71162	0.55314	0.69728	0.52864	0.64714	0.64315	0.70358	0.69371	0.72545	0.64360	0.63696	0.69923	0.66128	0.67877	0.72545	0.68607	0.72545	0.72545	0.66847	0.58401	0.57773	0.70331	0.65812	0.72545	0.68147	0.72545	0.72545	0.72545	0.59686	0.71102	0.72545	0.57516	0.61727	0.72253	0.57471	0.61635	0.59894	0.72545	0.56518	0.57254	0.70659	0.72545	0.67930	0.72545	0.66116	0.72545	0.70526	0.69876	0.54670	0.71998	0.72545	0.61452	0.72545	0.60204	0.54095	0.72545	0.72545	0.72545	0.66957	0.69320	0.64888	0.72545	0.69884	0.72545	0.66407	0.72545	0.61931	0.54481	0.64134	0.69556	0.71485	0.63429	0.72545	0.69115	0.66323	0.70821	0.61988	0.66114	0.72346	0.68391	0.72545	0.72307	0.68743	0.69019	0.72545	0.72545	0.68500	0.65751	0.72545	0.60011	0.65766	0.72545	0.68676	0.62425	0.72545	0.72545	0.70072	0.70619	0.67886	0.57665	0.66344	0.66485	0.71958	0.72545	0.66780	0.71124	0.71514	0.63316	0.70323	0.56365	0.63061	0.68218	0.72545	0.64548	0.72545	0.66418	0.63314	0.72545	0.72545	0.67677	0.65075	0.72545	0.72545	0.72545	0.64986	0.68106	0.69397	0.56474	0.55109	0.64122	0.72545	0.64177	0.69380	0.60103	0.67723	0.72545	0.71606	0.72144	0.72545	0.69843	0.62827	0.67495	0.62944	0.58281	0.72027	0.71525	0.50382	0.55985	0.62297	0.60388	0.72545	0.65017	0.72545	0.69988	0.67290	0.72545	0.64305	0.72022	0.60519	0.69683	0.71105	0.70480	0.71813	0.72545	0.59887	0.69616	0.66891	0.67553	0.57567	0.70001	0.70346	0.59919	0.69738	0.63304	0.72545	0.72545	0.70587	0.66203	0.69919	0.72545	0.71203	0.66165	0.72545	0.67119	0.59946	0.70545	0.65969	0.72545	0.67795	0.71699	0.72545	0.72545	0.56825	0.66582	0.71097	0.67083	0.71447	0.72545	0.72545	0.69460	0.63068	0.72545	0.65531	0.67412	0.71657	0.72545	0.70896	0.64019	0.72545	0.71909	0.68215	0.71520	0.60958	0.65979	0.68008	0.72545	0.59074	0.55632	0.60943	0.59578	0.61580	0.66986	0.72545	0.69970	0.71746	0.68518	0.68192	0.56434	0.64349	0.70383	0.64461	0.72545	0.68276	0.63913	0.70619	0.67470	0.72541	0.64595	0.71194	0.65707	0.59733	0.62275	0.68332	0.72545	0.69027	0.54293	0.70118	0.64147	0.72479	0.72545	0.70446	0.67302	0.62703	0.55927	0.64986	0.69137	0.65874	0.57118	0.70053	0.70432	0.63967	0.55840	0.68066	0.72545	0.72545	0.67731	0.58222	0.53950	0.59755	0.54869	0.53736	0.71883	0.72545	0.71185	0.67230	0.58181	0.71948	0.71917	0.47605	0.72545	0.72545	0.72447	0.68352	0.68272	0.57443	0.70638	0.62732	0.70548	0.71223	0.66498	0.57695	0.69934	0.72545	0.69012	0.67049	0.71498	0.65636	0.65912	0.66693	0.72545	0.72545	0.68283	0.65635	0.70097	0.52862	0.64096	0.67933	0.70764	0.72545	0.58587	0.69270	0.61417	0.67787	0.72545	0.70023	0.72545	0.72545	0.57930	0.72545	0.68855	0.63795	0.57223	0.72545	0.68728	0.65654	0.64896	0.55783	0.68622	0.63251	0.57760	0.60078	0.70068	0.72545	0.71911	0.72545	0.52981	0.59876	0.69420	0.63927	0.68121	0.70129	0.71782	0.60507	0.63671	0.66459	0.59671	0.68954	0.55777	0.52215	0.64272	0.63184	0.65879	0.67051	0.72482	0.67232	0.56427	0.59130	0.67985	0.72545	0.70898	0.72545	0.66777	0.72545	0.72545	0.68078	0.72545	0.68030	0.72545	0.70339	0.72545	0.71135	0.71814	0.68980	0.72545	0.60656	0.70785	0.67307	0.71069	0.72545	0.70017	0.72545	0.52035	0.58395	0.62852	0.72545	0.58840	0.71209	0.61560	0.68506	0.72063	0.60483	0.72545	0.56673	0.70767	0.70767	0.72545	0.70610	0.70871	0.72545	0.72545	0.64382	0.64187	0.72545	0.72545	0.70289	0.59906	0.72545	0.70300	0.67582	0.63241	0.70300	0.54258	0.61847	0.58527	0.60614	0.72545	0.72545	0.64645	0.70566	0.72273	0.71434	0.60685	0.72545	0.63190	0.70955	0.69863	0.66186	0.71004	0.69381	0.68868	0.72545	0.72545	0.66817	0.72545	0.66286	0.56398	0.72545	0.72545	0.72324	0.72545	0.60830	0.64980	0.68332	0.69698	0.72179	0.66283	0.64600	0.63242	0.68793	0.72545	0.60602	0.72545	0.68666	0.66165	0.69985	0.72545	0.71904	0.72545	0.67961	0.69135	0.67151	0.72545	0.67940	0.63288	0.66573	0.65687	0.66924	0.56496	0.56815	0.64668	0.72545	0.67170	0.69051	0.60565	0.70019	0.62362	0.69893	0.68217	0.64108	0.72545	0.71163	0.62983	0.64319	0.59711	0.72545	0.72545	0.67960	0.72545	0.54156	0.72545	0.62314	0.68449	0.72545	0.60891	0.66098	0.72545	0.72545	0.71166	0.49750	0.72545	0.72376	0.72195	0.56540	0.72545	0.72545	0.70773	0.69486	0.65457	0.72545	0.70289	0.72545	0.66066	0.64230	0.69611	0.70745	0.68512	0.70184	0.70592	0.70393	0.65659	0.66054	0.53178	0.71280	0.69445	0.55884	0.66446	0.72545	0.71050	0.64747	0.68663	0.67987	0.72545	0.72545	0.66002	0.68663	0.72545	0.72479	0.72545	0.68715	0.72545	0.70974	0.70247	0.64287	0.70877	0.56776	0.64889	0.62213	0.66782	0.72545	0.72545	0.60130	0.58382	0.71444	0.72545	0.68162	0.72545	0.72545	0.70176	0.56817	0.50219	0.72545	0.62558	0.70892	0.67436	0.66342	0.72545	0.72545	0.72545	0.65693	0.69226	0.66674	0.58696	0.66604	0.64378	0.71947	0.72545	0.58727	0.72545	0.65786	0.65751	0.66697	0.72545	0.72077	0.67018	0.72545	0.62054	0.72545	0.70884	0.66661	0.68594	0.72545	0.60225	0.54044	0.71405	0.72545	0.54779	0.67206	0.71032	0.72545	0.66727	0.68006	0.65419	0.63959	0.64312	0.72545	0.62410	0.72545	0.53324	0.70208	0.71769	0.72545	0.62059	0.64903	0.68061	0.60793	0.72545	0.58789	0.53566	0.72545	0.72545	0.58503	0.69656	0.67149	0.68972	0.71368	0.70629	0.58784	0.67265	0.72545	0.71024	0.62464	0.69392	0.71783	0.64947	0.55489	0.72545	0.72545	0.68075	0.72545	0.70642	0.71972	0.72545	0.65114	0.72545	0.72545	0.66915	0.57634	0.70347	0.69711	0.67541	0.60611	0.69159	0.72545	0.68413	0.55037	0.72545	0.53748	0.69506	0.56526	0.62576	0.64694	0.72545	0.72324	0.72545	0.72545	0.72545	0.71300	0.70298	0.72275	0.67962	0.72532	0.67257	0.66562	0.65191	0.60411	0.62712	0.72545	0.58200	0.65007	0.66427	0.72545	0.72545	0.64395	0.63404	0.65827	0.64322	0.72545	0.69443	0.70695	0.68866	0.72545	0.71503	0.63042	0.71891	0.72545	0.63524	0.70886	0.63188	0.72545	0.65350	0.71821	0.72545	0.70916	0.72545	0.69452	0.67467	0.72545	0.71674	0.65705	0.72545	0.72545	0.69203	0.72545	0.72545	0.70268	0.72545	0.70356	0.65922	0.72545	0.70225	0.72545	0.68555	0.71391	0.71938	0.66997	0.72545	0.71637	0.72203	0.70110	0.72545	0.72192	0.62477	0.59525	0.72545	0.69316	0.69801	0.72545	0.69089	0.67107	0.71730	0.59512	0.71560	0.59143	0.68856	0.63209	0.63146	0.68424	0.66987	0.62053	0.68063	0.59051	0.67787	0.61689	0.69908	0.67608	0.63402	0.62270	0.68224	0.70977	0.72171	0.58711	0.60828	0.61809	0.57476	0.63794	0.67498	0.60811	0.66092	0.69855	0.69171	0.70543	0.69899	0.70800	0.69143	0.72545	0.67274	0.58115	0.71042	0.68569	0.69886	0.69015	0.69632	0.72545	0.72545	0.68701	0.72545	0.72545	0.55604	0.69135	0.65124	0.66910	0.58295	0.69673	0.69541	0.65343
10.50000	0.82768	0.82768	0.80211	0.79382	0.82768	0.71842	0.60336	0.77040	0.66463	0.77404	0.70510	0.81836	0.75078	0.68381	0.72867	0.80845	0.69448	0.62642	0.77543	0.76903	0.78555	0.80546	0.69779	0.78077	0.74223	0.75795	0.82768	0.76623	0.67827	0.76524	0.82768	0.78341	0.82768	0.81299	0.73302	0.79553	0.82768	0.76505	0.75960	0.80288	0.65682	0.82768	0.71332	0.77668	0.82768	0.80937	0.80608	0.75424	0.71655	0.68148	0.58383	0.76507	0.82768	0.82203	0.82768	0.76631	0.77844	0.78775	0.66277	0.62065	0.76676	0.53643	0.77094	0.74288	0.79423	0.81980	0.62496	0.82768	0.80406	0.67499	0.71261	0.79437	0.82768	0.82768	0.70780	0.68654	0.82417	0.77151	0.82768	0.79501	0.73610	0.65586	0.81130	0.77832	0.71278	0.79691	0.79964	0.81455	0.80811	0.69081	0.77686	0.81288	0.70018	0.82423	0.73884	0.70473	0.80033	0.79934	0.80551	0.82768	0.74026	0.72088	0.82768	0.79644	0.82268	0.72402	0.81289	0.79020	0.82768	0.82768	0.79785	0.80981	0.80853	0.64912	0.82768	0.82768	0.82768	0.77997	0.81397	0.57246	0.63073	0.82768	0.82768	0.82768	0.78347	0.80826	0.82768	0.79324	0.81992	0.80487	0.69562	0.82752	0.66424	0.80003	0.71737	0.82768	0.81391	0.64858	0.82281	0.77933	0.77136	0.82768	0.82768	0.77433	0.76911	0.80770	0.72758	0.81462	0.82768	0.64679	0.78312	0.82768	0.82768	0.70473	0.68552	0.76166	0.78407	0.76194	0.77539	0.82768	0.82768	0.76878	0.74939	0.75450	0.78818	0.82768	0.67530	0.78000	0.70296	0.82768	0.76779	0.73446	0.82768	0.80902	0.80339	0.72889	0.67809	0.75545	0.82111	0.77894	0.75235	0.71949	0.65117	0.82768	0.71365	0.76082	0.69062	0.72575	0.80620	0.62838	0.82658	0.80062	0.70306	0.78827	0.74622	0.76828	0.80406	0.65986	0.76838	0.62904	0.69635	0.74968	0.82768	0.73345	0.81011	0.65324	0.82768	0.77964	0.70005	0.82768	0.75721	0.82081	0.79949	0.78706	0.81353	0.82768	0.78537	0.78617	0.82768	0.79364	0.75612	0.82768	0.76393	0.79638	0.69930	0.72243	0.82768	0.78559	0.81967	0.74091	0.75877	0.75471	0.75622	0.80226	0.82768	0.82596	0.81373	0.82768	0.82768	0.68085	0.76284	0.78277	0.82768	0.69139	0.82768	0.81166	0.68785	0.61659	0.72846	0.78716	0.69895	0.82768	0.76559	0.77565	0.82589	0.77312	0.75716	0.77580	0.78404	0.82768	0.82768	0.79463	0.75789	0.77464	0.76548	0.71056	0.79030	0.82141	0.75936	0.74007	0.78961	0.82768	0.71983	0.76270	0.77869	0.75929	0.82768	0.76392	0.75523	0.60976	0.80786	0.72340	0.79148	0.76415	0.81957	0.64245	0.78343	0.80644	0.76983	0.62702	0.77941	0.82768	0.80093	0.69067	0.82240	0.60649	0.79394	0.81609	0.73070	0.78033	0.59118	0.80793	0.82768	0.81032	0.69618	0.82768	0.82768	0.75341	0.79749	0.79944	0.71276	0.78786	0.82579	0.80847	0.69470	0.82768	0.76151	0.77282	0.80305	0.79724	0.82496	0.63425	0.76700	0.79226	0.79135	0.72948	0.80581	0.82768	0.69383	0.77812	0.73634	0.82768	0.82768	0.72378	0.75626	0.78326	0.82768	0.61787	0.82768	0.80935	0.76490	0.80133	0.82768	0.79532	0.76647	0.82768	0.81388	0.82768	0.76570	0.81544	0.72725	0.81940	0.82768	0.79309	0.61975	0.82768	0.68534	0.79759	0.82768	0.82768	0.82768	0.68630	0.72701	0.67044	0.71578	0.82401	0.82768	0.82768	0.67397	0.76716	0.81947	0.75937	0.82768	0.82768	0.70863	0.82768	0.74419	0.78398	0.74739	0.81928	0.75187	0.79467	0.82768	0.82768	0.76510	0.74729	0.69700	0.72267	0.82768	0.82768	0.77611	0.71473	0.69257	0.82768	0.73259	0.82768	0.78543	0.76847	0.82076	0.64343	0.82768	0.76063	0.74479	0.65886	0.68930	0.78921	0.79833	0.81706	0.63227	0.73762	0.79544	0.69789	0.70746	0.82766	0.82768	0.66019	0.69770	0.75058	0.66558	0.70482	0.82768	0.82768	0.74833	0.82768	0.79910	0.70878	0.71254	0.82768	0.82768	0.78399	0.62514	0.82043	0.77774	0.81067	0.72975	0.78200	0.82768	0.74931	0.76995	0.74440	0.82706	0.75619	0.76348	0.73254	0.69891	0.82768	0.82768	0.73181	0.75141	0.72709	0.82768	0.82768	0.80013	0.82768	0.60127	0.65801	0.67232	0.80615	0.82768	0.82583	0.82768	0.79775	0.78289	0.82768	0.79165	0.76558	0.65195	0.81701	0.68677	0.72215	0.82768	0.78148	0.74942	0.81369	0.81103	0.82768	0.73390	0.68120	0.76307	0.66452	0.82768	0.82768	0.81518	0.82287	0.79064	0.74669	0.78048	0.72051	0.68912	0.78241	0.81937	0.72608	0.79795	0.72262	0.78957	0.70206	0.82768	0.80085	0.81237	0.74168	0.78964	0.82364	0.77237	0.79387	0.82768	0.74856	0.78567	0.76791	0.76433	0.79724	0.58140	0.80956	0.80603	0.75867	0.80293	0.82768	0.81324	0.75467	0.67936	0.73795	0.79222	0.76623	0.63448	0.82455	0.80738	0.79269	0.67656	0.65826	0.80081	0.64605	0.59777	0.76985	0.77233	0.82768	0.82270	0.60491	0.80660	0.76582	0.74354	0.79531	0.70535	0.76110	0.80423	0.73187	0.80853	0.82768	0.82768	0.75105	0.79279	0.72998	0.82768	0.80846	0.79611	0.80287	0.80231	0.66684	0.78985	0.82768	0.82768	0.81867	0.65181	0.78828	0.82768	0.75628	0.71185	0.68610	0.81843	0.75885	0.73421	0.78094	0.82768	0.82768	0.82605	0.82111	0.73980	0.80379	0.72011	0.82768	0.82768	0.72572	0.82462	0.76888	0.80955	0.82768	0.75956	0.81049	0.74947	0.62369	0.80493	0.80074	0.81981	0.64307	0.82768	0.63515	0.82534	0.64027	0.82768	0.76435	0.80799	0.77324	0.81396	0.71204	0.71577	0.77705	0.61197	0.82768	0.80411	0.67407	0.72476	0.79877	0.80482	0.81685	0.81861	0.82768	0.67613	0.77784	0.80905	0.82768	0.82112	0.74427	0.78754	0.82768	0.82272	0.82768	0.78899	0.76530	0.82768	0.79879	0.80910	0.76907	0.80885	0.82066	0.79540	0.79797	0.74122	0.71757	0.81518	0.76556	0.79317	0.77483	0.82768	0.78943	0.82768	0.76888	0.75120	0.70915	0.81228	0.75145	0.79748	0.69608	0.66396	0.74364	0.74831	0.75220	0.71399	0.82768	0.81496	0.82768	0.67028	0.77442	0.82768	0.82768	0.82768	0.81037	0.82768	0.78891	0.80177	0.82768	0.76357	0.77588	0.73724	0.72486	0.69757	0.69642	0.75645	0.80201	0.75041	0.82768	0.82768	0.79119	0.79691	0.79506	0.72459	0.79537	0.72975	0.73941	0.73828	0.65256	0.79456	0.82768	0.62606	0.76697	0.82768	0.76459	0.82429	0.70544	0.66554	0.82768	0.67763	0.77992	0.77604	0.64027	0.81134	0.74559	0.81592	0.67102	0.72830	0.72467	0.76670	0.82768	0.82768	0.80557	0.81014	0.76399	0.58881	0.78774	0.79436	0.82768	0.79564	0.82768	0.76086	0.78350	0.82768	0.79576	0.73513	0.82768	0.82768	0.73347	0.76865	0.76330	0.77069	0.80489	0.76901	0.81962	0.63145	0.79364	0.69675	0.78202	0.64529	0.72486	0.63296	0.82768	0.74361	0.68905	0.82768	0.82768	0.75757	0.82768	0.70988	0.80224	0.74957	0.82768	0.73082	0.76741	0.81687	0.65592	0.81594	0.78300	0.77002	0.80181	0.81010	0.68865	0.77144	0.78481	0.72771	0.82768	0.82768	0.82082	0.82049	0.81791	0.74972	0.78764	0.82768	0.80799	0.81850	0.79318	0.70470	0.82301	0.72196	0.82768	0.82768	0.80924	0.66143	0.67561	0.70862	0.67795	0.70546	0.75404	0.70109	0.82073	0.68512	0.79068	0.79297	0.79413	0.66745	0.70245	0.71812	0.78895	0.68735	0.80933	0.63480	0.74014	0.82768	0.81166	0.82768	0.82768	0.75467	0.80457	0.82768	0.73026	0.75125	0.79540	0.82768	0.81055	0.82768	0.79370	0.82456	0.77366	0.75126	0.82768	0.82768	0.78793	0.76246	0.81497	0.81354	0.77330	0.80842	0.82768	0.81652	0.75046	0.70807	0.74073	0.82768	0.69792	0.77275	0.79300	0.81550	0.76352	0.66930	0.71622	0.82768	0.72633	0.76387	0.82682	0.65850	0.82768	0.76972	0.75560	0.81965	0.78922	0.82673	0.82768	0.82768	0.76780	0.74071	0.78727	0.67265	0.73510	0.75307	0.68893	0.63193	0.82768	0.82768	0.80810	0.82768	0.80906	0.77764	0.77308	0.76314	0.80108	0.78860	0.59632	0.69042	0.77851	0.78183	0.82768	0.69454	0.75839	0.63425	0.82768	0.82768	0.82768	0.71846	0.67104	0.72249	0.78483	0.73834	0.69178	0.80116	0.77113	0.73230	0.76397	0.82768	0.73383	0.64349	0.77735	0.79321	0.61566	0.80482	0.82768	0.82768	0.78141	0.82768	0.77090	0.67902	0.74984	0.72600	0.75625	0.74004	0.76450	0.82768	0.82768	0.75671	0.77530	0.82768	0.80320	0.81716	0.81716	0.71990	0.73524	0.74847	0.65351	0.82768	0.79577	0.81354	0.63001	0.62755	0.71620	0.82768	0.81255	0.77729	0.73377	0.65652	0.78951	0.82768	0.82768	0.77630	0.78705	0.67124	0.82201	0.79032	0.75308	0.69916	0.77027	0.81898	0.72100	0.76374	0.79369	0.79526	0.70799	0.71095	0.82768	0.69739	0.78927	0.63570	0.76878	0.81213	0.75687	0.67162	0.75469	0.66909	0.72143	0.79406	0.77500	0.79305	0.73010	0.75328	0.79943	0.77145	0.75786	0.81607	0.73488	0.78272	0.79433	0.77484	0.76656	0.82768	0.67973	0.64819	0.69089	0.81662	0.68586	0.67936	0.82768	0.77389	0.77784	0.81749	0.71673	0.71618	0.82768	0.82768	0.82768	0.79688	0.79814	0.80042	0.82768	0.73765	0.77217	0.78972	0.82768	0.67209
11.50000	0.89756	0.89756	0.78584	0.88210	0.78420	0.84653	0.86020	0.83252	0.89756	0.78981	0.87953	0.89756	0.71768	0.75249	0.89364	0.85434	0.89756	0.70901	0.72648	0.83661	0.79701	0.76432	0.82513	0.83111	0.89039	0.89756	0.75322	0.89756	0.89756	0.89756	0.84287	0.88492	0.89756	0.89756	0.88847	0.89756	0.82491	0.85299	0.85337	0.88584	0.84750	0.87965	0.60822	0.71868	0.72245	0.89756	0.87935	0.89756	0.86223	0.88237	0.85155	0.89756	0.85343	0.81593	0.89756	0.89141	0.82795	0.79757	0.89756	0.89756	0.88361	0.89756	0.88228	0.76491	0.83089	0.69861	0.89756	0.89756	0.87207	0.84558	0.89642	0.66941	0.89300	0.76936	0.89756	0.81364	0.89756	0.78308	0.89421	0.89579	0.88203	0.81431	0.71293	0.85537	0.84600	0.70657	0.77714	0.81063	0.89756	0.89000	0.89756	0.81772	0.76053	0.89756	0.84735	0.89756	0.87230	0.89756	0.81660	0.64602	0.75641	0.70573	0.78235	0.81720	0.80574	0.78219	0.82742	0.82093	0.74892	0.89756	0.89756	0.81626	0.86456	0.71095	0.89756	0.85294	0.89756	0.83067	0.89756	0.89756	0.89756	0.81545	0.78531	0.66478	0.85147	0.89756	0.67231	0.71470	0.72837	0.80116	0.89756	0.85620	0.84816	0.82909	0.87807	0.79773	0.78806	0.83121	0.83884	0.89756	0.89756	0.87247	0.80659	0.83266	0.88836	0.89756	0.87716	0.89756	0.85000	0.77569	0.63920	0.80036	0.71048	0.89408	0.83884	0.89756	0.84040	0.68369	0.79763	0.65056	0.88553	0.87458	0.88942	0.82064	0.89756	0.89756	0.84352	0.75644	0.76840	0.75710	0.88426	0.89756	0.81034	0.78933	0.88149	0.89756	0.84600	0.87940	0.86931	0.78762	0.82281	0.89756	0.88035	0.89756	0.89756	0.87901	0.82767	0.73029	0.87234	0.70846	0.83318	0.83703	0.86642	0.89756	0.88722	0.83535	0.89185	0.89756	0.79927	0.81907	0.85468	0.80448	0.79568	0.66323	0.78004	0.89756	0.86144	0.72393	0.79561	0.89756	0.78819	0.87748	0.89756	0.86362	0.85432	0.84177	0.85595	0.89756	0.87989	0.81335	0.75191	0.89756	0.79122	0.81478	0.85578	0.82834	0.74984	0.70140	0.84021	0.83947	0.80514	0.62682	0.89756	0.78745	0.85038	0.81940	0.89756	0.88262	0.85244	0.85769	0.60050	0.83107	0.89756	0.89756	0.80070	0.89756	0.89756	0.75904	0.65940	0.86297	0.78413	0.85597	0.87881	0.89756	0.84174	0.89756	0.85531	0.74711	0.87922	0.85956	0.74617	0.89756	0.82925	0.82204	0.83949	0.89308	0.70800	0.87458	0.89229	0.87571	0.80813	0.87015	0.89489	0.74623	0.80690	0.77328	0.82065	0.88614	0.89756	0.71136	0.89104	0.89756	0.81888	0.78727	0.89756	0.70668	0.89756	0.87333	0.65146	0.77848	0.72012	0.83879	0.85440	0.77881	0.66572	0.89756	0.77260	0.87569	0.89756	0.89702	0.89137	0.89424	0.89756	0.89756	0.86895	0.84923	0.89756	0.75989	0.74720	0.89377	0.88275	0.89197	0.82889	0.73637	0.75405	0.60728	0.88261	0.79618	0.89756	0.84241	0.86257	0.79250	0.82550	0.84462	0.85140	0.87563	0.89756	0.89756	0.89756	0.85155	0.82930	0.79476	0.77559	0.74599	0.89756	0.76154	0.86699	0.89756	0.89756	0.84471	0.86134	0.83325	0.86210	0.87999	0.81729	0.83103	0.87501	0.80720	0.65410	0.89756	0.83664	0.67671	0.85397	0.80132	0.85722	0.80625	0.82834	0.70245	0.85960	0.84160	0.76072	0.82650	0.73684	0.78556	0.79438	0.88561	0.83429	0.74188	0.65131	0.84727	0.89756	0.60499	0.80715	0.88186	0.75372	0.89756	0.86734	0.86232	0.79708	0.87444	0.81456	0.89756	0.83585	0.89756	0.89756	0.77549	0.87631	0.82409	0.77689	0.89756	0.89756	0.71365	0.89756	0.82001	0.89756	0.69487	0.69552	0.66200	0.83520	0.89756	0.86159	0.84297	0.89756	0.89756	0.89756	0.84633	0.84812	0.73817	0.89756	0.85774	0.85083	0.89756	0.89756	0.89756	0.76206	0.88100	0.87848	0.89756	0.89606	0.83716	0.89756	0.66323	0.88243	0.89458	0.75992	0.89536	0.79076	0.72540	0.89756	0.86999	0.80633	0.81688	0.77766	0.89756	0.86181	0.70294	0.89756	0.71839	0.87239	0.74711	0.79388	0.87182	0.76524	0.68641	0.86053	0.76497	0.66623	0.74381	0.69616	0.68949	0.84023	0.89756	0.77145	0.80794	0.76399	0.78328	0.77461	0.82301	0.76975	0.89756	0.87742	0.87587	0.89756	0.87368	0.87877	0.89756	0.76375	0.89756	0.80190	0.76192	0.89756	0.89756	0.67707	0.83516	0.89756	0.78954	0.87211	0.79918	0.88603	0.85644	0.75137	0.89435	0.89756	0.85077	0.67613	0.89756	0.72084	0.88494	0.86944	0.65669	0.89756	0.84242	0.85865	0.78093	0.83583	0.88121	0.71839	0.74138	0.87491	0.82598	0.85001	0.81720	0.69595	0.89756	0.89756	0.72373	0.89756	0.85397	0.85730	0.83682	0.82575	0.89756	0.84185	0.83226	0.84117	0.89756	0.85032	0.82937	0.89756	0.84516	0.87376	0.87469	0.74586	0.68395	0.89756	0.87155	0.89756	0.82200	0.86604	0.83869	0.81107	0.88504	0.66923	0.81887	0.69994	0.67317	0.89756	0.86616	0.84701	0.75767	0.84141	0.89756	0.89588	0.88809	0.78836	0.86678	0.87519	0.87854	0.71208	0.80119	0.89756	0.84959	0.89756	0.89756	0.85150	0.86246	0.75426	0.86902	0.89756	0.89756	0.89756	0.89756	0.89334	0.87318	0.80523	0.84602	0.72643	0.74298	0.78862	0.82862	0.77653	0.76429	0.84996	0.66597	0.87275	0.84807	0.89033	0.83776	0.70207	0.88567	0.87714	0.89334	0.76540	0.89756	0.80169	0.89756	0.71221	0.79018	0.77306	0.82184	0.89756	0.78161	0.82643	0.89756	0.77847	0.65053	0.89756	0.81362	0.87538	0.89756	0.80751	0.80625	0.81313	0.81087	0.89756	0.89756	0.84181	0.83840	0.80752	0.66257	0.89756	0.86952	0.84774	0.89756	0.86717	0.82845	0.84589	0.80568	0.89756	0.89756	0.89021	0.88587	0.88168	0.89756	0.87958	0.89756	0.87954	0.86981	0.75484	0.89756	0.82814	0.86157	0.86636	0.84094	0.79725	0.85694	0.81164	0.78880	0.89756	0.79354	0.83492	0.84203	0.88205	0.82478	0.87005	0.86044	0.86854	0.86636	0.89756	0.89756	0.86116	0.84221	0.89756	0.78718	0.89756	0.83106	0.69772	0.89756	0.74026	0.84773	0.80276	0.84841	0.89756	0.69620	0.79688	0.88138	0.89756	0.89756	0.77870	0.85669	0.87761	0.83228	0.85418	0.79303	0.75981	0.88449	0.85192	0.89756	0.75753	0.89756	0.87667	0.75902	0.89756	0.89756	0.85573	0.89756	0.82040	0.85073	0.89756	0.82354	0.83280	0.78786	0.89756	0.89756	0.86092	0.89306	0.86411	0.83583	0.87481	0.84206	0.83504	0.86971	0.89756	0.68552	0.89756	0.89756	0.70492	0.83916	0.81691	0.69373	0.87379	0.75302	0.80115	0.73263	0.84228	0.89756	0.67806	0.89756	0.84234	0.87559	0.88462	0.87701	0.89756	0.89334	0.83893	0.84308	0.82499	0.84953	0.89756	0.89756	0.85194	0.89101	0.82431	0.89484	0.81355	0.87355	0.84812	0.70292	0.78254	0.84155	0.80236	0.77000	0.89756	0.78142	0.64914	0.85472	0.89756	0.89756	0.81258	0.83356	0.89756	0.87886	0.71623	0.74433	0.85575	0.84400	0.89756	0.82468	0.88112	0.81262	0.89756	0.57689	0.88955	0.73176	0.87766	0.89756	0.88740	0.83780	0.72212	0.83937	0.68580	0.87557	0.71837	0.84307	0.88394	0.84377	0.82656	0.84522	0.82045	0.81118	0.88753	0.89756	0.89756	0.81774	0.89756	0.81773	0.78577	0.88558	0.89756	0.73680	0.73889	0.88128	0.89756	0.89756	0.74125	0.89756	0.87205	0.86938	0.86524	0.75050	0.80767	0.68853	0.89756	0.89756	0.86692	0.81940	0.89756	0.83006	0.79284	0.89756	0.89756	0.89756	0.71753	0.85176	0.70835	0.87770	0.85793	0.84865	0.89756	0.87412	0.84441	0.72581	0.87142	0.84241	0.87260	0.89756	0.86896	0.89756	0.83918	0.89756	0.89756	0.81632	0.87275	0.89756	0.89756	0.81579	0.74538	0.81944	0.72971	0.89756	0.87102	0.86768	0.89756	0.86905	0.82141	0.82964	0.86783	0.69706	0.84074	0.87756	0.87451	0.81782	0.89756	0.89756	0.60660	0.89756	0.86303	0.76928	0.86874	0.89756	0.72465	0.83709	0.86484	0.89756	0.74292	0.75740	0.89756	0.89756	0.89756	0.89756	0.87260	0.89756	0.81944	0.77132	0.78712	0.68357	0.81054	0.86643	0.80213	0.86596	0.89756	0.89756	0.83400	0.86441	0.87355	0.81825	0.87091	0.88232	0.81590	0.88256	0.82861	0.89020	0.89756	0.79730	0.89756	0.80581	0.89544	0.85637	0.89756	0.84866	0.86905	0.73217	0.71349	0.88800	0.83370	0.80392	0.89756	0.80890	0.68685	0.84687	0.69054	0.75862	0.78414	0.71689	0.81009	0.89756	0.89756	0.78789	0.75669	0.76679	0.67071	0.71367	0.89756	0.87377	0.89756	0.85966	0.89756	0.66839	0.89756	0.89756	0.89756	0.89756	0.81848	0.84822	0.89756	0.79900	0.88085	0.87221	0.89756	0.72658	0.84430	0.82258	0.84943	0.84958	0.74951	0.87285	0.83179	0.89640	0.89756	0.78436	0.78282	0.82069	0.89756	0.69968	0.89756	0.89756	0.82332	0.85932	0.89756	0.84516	0.77605	0.89756	0.82350	0.76151	0.71237	0.83822	0.72865	0.83751	0.88718	0.82257	0.78472	0.75298	0.84709	0.64470	0.87438	0.77062	0.86756	0.84537	0.86402	0.86518	0.81651	0.89756	0.89756	0.72266	0.81327	0.82795	0.68270	0.85248	0.89542	0.79748	0.80677	0.82356	0.89756	0.76780	0.87195	0.89412	0.62685	0.71771	0.89756	0.74971	0.89756
12.50000	0.92289	0.87055	0.83593	0.81809	0.89829	0.90986	0.87440	0.81795	0.91299	0.86596	0.85866	0.69747	0.88010	0.86179	0.82132	0.76048	0.91910	0.86716	0.87517	0.87017	0.85556	0.89503	0.79543	0.88341	0.68746	0.85895	0.92289	0.92289	0.92289	0.81706	0.91651	0.85303	0.70394	0.90564	0.92289	0.88845	0.90541	0.79308	0.90781	0.92289	0.88729	0.79739	0.76277	0.92289	0.87675	0.88191	0.80719	0.82307	0.67613	0.92289	0.92164	0.68813	0.86975	0.85130	0.89908	0.77143	0.86955	0.87852	0.88156	0.91078	0.84282	0.77603	0.91452	0.78392	0.82452	0.92289	0.90413	0.92289	0.82350	0.88997	0.92289	0.91436	0.86063	0.92289	0.92289	0.78828	0.85182	0.77218	0.78619	0.84309	0.86012	0.92289	0.90575	0.80507	0.85996	0.84225	0.91019	0.88540	0.92289	0.91085	0.86267	0.86552	0.92289	0.85356	0.90699	0.84307	0.87065	0.86702	0.88812	0.91333	0.84466	0.91128	0.92289	0.68626	0.89341	0.83897	0.91307	0.92289	0.89475	0.91258	0.88210	0.92289	0.87582	0.78486	0.77376	0.85946	0.92289	0.87874	0.91873	0.92289	0.69488	0.92289	0.68463	0.92289	0.87011	0.82464	0.75790	0.92289	0.69164	0.81219	0.82683	0.90891	0.84338	0.76108	0.84589	0.70658	0.69596	0.87075	0.83741	0.69695	0.88285	0.84628	0.92289	0.86343	0.89960	0.92289	0.92289	0.81695	0.67833	0.91125	0.90862	0.80814	0.88180	0.84239	0.80590	0.92289	0.92289	0.88530	0.92289	0.87672	0.92289	0.74404	0.91273	0.85814	0.90850	0.69787	0.74522	0.84924	0.92289	0.89700	0.81073	0.92289	0.90508	0.85965	0.92289	0.91779	0.85905	0.88683	0.88106	0.73841	0.84709	0.87481	0.82999	0.92289	0.87815	0.86391	0.85477	0.87300	0.92289	0.92289	0.76940	0.91882	0.88348	0.70194	0.89697	0.92289	0.74146	0.71855	0.87392	0.83633	0.86257	0.90350	0.81791	0.71904	0.84438	0.92289	0.92289	0.89539	0.86792	0.92289	0.92289	0.92289	0.76748	0.92289	0.85099	0.87579	0.92289	0.85450	0.67320	0.92289	0.83700	0.92289	0.92289	0.83982	0.90843	0.92289	0.92289	0.89710	0.91341	0.92289	0.86455	0.80102	0.92289	0.90820	0.82859	0.77625	0.92289	0.75036	0.87821	0.81738	0.85447	0.88944	0.68748	0.85133	0.92289	0.72593	0.75980	0.88340	0.91863	0.70244	0.91467	0.90825	0.89459	0.92289	0.71843	0.81005	0.89755	0.74350	0.88730	0.90624	0.88838	0.71322	0.75133	0.89610	0.90906	0.89689	0.79826	0.80293	0.92289	0.88537	0.92289	0.81972	0.63780	0.92289	0.88497	0.87762	0.92289	0.87165	0.87559	0.87639	0.72626	0.78661	0.92289	0.89726	0.87647	0.90675	0.80418	0.85625	0.90066	0.92289	0.86094	0.92289	0.87817	0.84917	0.74544	0.92289	0.84675	0.74074	0.83013	0.91732	0.86283	0.85064	0.90200	0.84983	0.85227	0.92289	0.92289	0.89698	0.79036	0.86712	0.82133	0.86790	0.89890	0.92289	0.89677	0.84485	0.80265	0.82872	0.92289	0.86578	0.88700	0.79080	0.85926	0.90546	0.92289	0.75823	0.88590	0.91348	0.92289	0.92070	0.78115	0.89075	0.92289	0.86146	0.92289	0.90086	0.91658	0.86628	0.65395	0.75968	0.86996	0.69966	0.92289	0.82406	0.71574	0.92289	0.91170	0.85441	0.90577	0.91372	0.66058	0.92289	0.88178	0.82799	0.92289	0.88156	0.91018	0.92289	0.92289	0.83864	0.73884	0.92289	0.85813	0.82813	0.83988	0.92289	0.90193	0.90529	0.91183	0.81035	0.92289	0.71507	0.87967	0.77138	0.83156	0.92289	0.92289	0.85299	0.82211	0.90116	0.60982	0.86214	0.83820	0.85817	0.83859	0.82723	0.85023	0.92289	0.90649	0.92289	0.89459	0.81260	0.80621	0.92289	0.92289	0.89335	0.77784	0.85241	0.76026	0.91046	0.89778	0.89849	0.89428	0.92289	0.80449	0.81344	0.86199	0.88146	0.92289	0.89267	0.83267	0.92289	0.89495	0.85423	0.81917	0.86939	0.89994	0.92289	0.89577	0.82885	0.89214	0.90485	0.86881	0.90732	0.92289	0.79429	0.89522	0.75194	0.92289	0.87120	0.81887	0.92289	0.68406	0.85208	0.92289	0.90465	0.74707	0.91418	0.69036	0.92289	0.91175	0.84450	0.88464	0.79265	0.92289	0.81912	0.86260	0.88642	0.92289	0.92289	0.85174	0.88889	0.92289	0.85491	0.92289	0.81557	0.83558	0.89822	0.81807	0.88401	0.87749	0.86771	0.92289	0.75966	0.85648	0.62293	0.81461	0.82520	0.92289	0.75876	0.81786	0.92289	0.66550	0.81206	0.84640	0.86104	0.92289	0.73956	0.84667	0.79738	0.87760	0.85217	0.69532	0.90456	0.90441	0.78685	0.91289	0.92289	0.89711	0.89669	0.91283	0.82733	0.91870	0.85811	0.86910	0.74444	0.92289	0.91996	0.86764	0.88985	0.87822	0.92289	0.90263	0.86226	0.90782	0.84899	0.74660	0.79329	0.84535	0.92135	0.82866	0.89672	0.88477	0.82934	0.87114	0.87565	0.92289	0.91418	0.78041	0.91373	0.89530	0.92289	0.88280	0.91889	0.82555	0.71484	0.80523	0.88250	0.85547	0.92289	0.90492	0.92289	0.92289	0.69288	0.73732	0.79808	0.84731	0.92289	0.86491	0.75232	0.80932	0.81852	0.92142	0.87336	0.84892	0.90829	0.89377	0.82725	0.79371	0.92289	0.77816	0.74308	0.92289	0.84338	0.86192	0.86836	0.92289	0.92289	0.87672	0.91548	0.83173	0.92289	0.68979	0.90051	0.87060	0.90555	0.76854	0.80849	0.91757	0.85830	0.87846	0.76147	0.92289	0.91400	0.88054	0.91172	0.80632	0.87283	0.76563	0.79039	0.92289	0.85769	0.85400	0.92289	0.86331	0.85121	0.88886	0.80095	0.89575	0.66396	0.86739	0.92289	0.89888	0.66517	0.85752	0.92265	0.84781	0.88637	0.92289	0.74373	0.92289	0.92289	0.89798	0.90371	0.83151	0.69999	0.69342	0.92289	0.92289	0.78190	0.77704	0.88003	0.66719	0.89995	0.90753	0.87361	0.77934	0.84127	0.87487	0.88540	0.75846	0.74516	0.92289	0.80015	0.88079	0.87870	0.88648	0.75746	0.79555	0.78521	0.83373	0.90086	0.81737	0.90752	0.88702	0.88840	0.88019	0.84286	0.92289	0.89510	0.87514	0.70076	0.87249	0.92289	0.88872	0.92289	0.79434	0.86936	0.84491	0.85075	0.83135	0.90385	0.80834	0.80687	0.73797	0.91834	0.82925	0.84299	0.89186	0.84884	0.88198	0.90168	0.92289	0.72768	0.90260	0.82771	0.90234	0.92289	0.90569	0.92289	0.92289	0.92289	0.91378	0.91448	0.89027	0.88876	0.91591	0.84642	0.87728	0.84404	0.68860	0.82894	0.92289	0.80850	0.87297	0.85951	0.88469	0.86735	0.92289	0.89309	0.89852	0.76475	0.81050	0.90569	0.92289	0.92242	0.87057	0.92289	0.69778	0.88467	0.85078	0.92289	0.69075	0.78270	0.91036	0.73869	0.86570	0.87555	0.82753	0.92289	0.80089	0.73557	0.86589	0.92289	0.84502	0.85184	0.91005	0.88741	0.90496	0.87383	0.90042	0.92289	0.85319	0.89460	0.92289	0.79398	0.69682	0.88740	0.92289	0.87054	0.80036	0.92289	0.92289	0.92289	0.88391	0.87329	0.92289	0.86353	0.84858	0.82264	0.79686	0.92289	0.86998	0.81535	0.81095	0.89229	0.73982	0.88121	0.91940	0.92289	0.83288	0.85733	0.92289	0.92289	0.92289	0.86787	0.92289	0.87507	0.82275	0.82616	0.72285	0.92289	0.84342	0.74571	0.92289	0.90040	0.76603	0.84799	0.81639	0.82503	0.92289	0.79688	0.83312	0.85642	0.87365	0.77791	0.92289	0.92289	0.87644	0.88933	0.89496	0.82857	0.92102	0.79326	0.88291	0.87212	0.88881	0.86856	0.71758	0.80982	0.85667	0.88167	0.92289	0.90745	0.88318	0.83147	0.91140	0.82765	0.85378	0.91987	0.87580	0.92289	0.92289	0.92289	0.92289	0.82252	0.67531	0.87852	0.92289	0.82102	0.92289	0.86375	0.86042	0.87826	0.92289	0.72914	0.87468	0.82331	0.73182	0.88318	0.79278	0.87295	0.85462	0.92289	0.92289	0.90198	0.79868	0.69524	0.88496	0.84926	0.75174	0.87622	0.85117	0.77107	0.89954	0.85363	0.81662	0.76874	0.82641	0.91419	0.83300	0.73145	0.90886	0.89063	0.90302	0.87464	0.87267	0.76789	0.92289	0.86189	0.92289	0.87371	0.92289	0.92289	0.76866	0.92289	0.82952	0.86351	0.80481	0.68633	0.71462	0.87303	0.92289	0.91554	0.87501	0.92289	0.83164	0.90134	0.68431	0.80201	0.92289	0.74817	0.92289	0.92289	0.86901	0.85928	0.91567	0.90085	0.92289	0.72332	0.88176	0.79207	0.87735	0.92289	0.92289	0.88076	0.86839	0.85936	0.91811	0.80908	0.73764	0.83746	0.86967	0.88345	0.86370	0.89361	0.90746	0.77624	0.91223	0.80044	0.88102	0.92289	0.92289	0.88089	0.82890	0.86363	0.86998	0.82895	0.80051	0.91976	0.91572	0.73522	0.77151	0.92289	0.92289	0.85955	0.88146	0.81178	0.92289	0.81284	0.88384	0.92289	0.81019	0.88946	0.91210	0.85873	0.87339	0.88426	0.92289	0.92289	0.92289	0.89191	0.92289	0.91630	0.89794	0.80333	0.92289	0.82943	0.91452	0.87086	0.92289	0.88082	0.92289	0.72980	0.79675	0.92289	0.92289	0.92289	0.92289	0.88487	0.92289	0.86396	0.80269	0.76283	0.92289	0.85701	0.92289	0.91981	0.88758	0.92289	0.79447	0.92025	0.90611	0.92289	0.87321	0.81946	0.92289	0.82358	0.78320	0.92289	0.91638	0.87313	0.81041	0.92289	0.83887	0.91016	0.92289	0.91537	0.87857	0.60030	0.92289	0.78418	0.76901	0.81158	0.87849	0.88013	0.84191	0.80216	0.85856	0.80222	0.83619	0.85877	0.70334	0.88066	0.89919	0.85084	0.88882	0.85585	0.92289	0.92289	0.92289
13.50000	0.85019	0.69710	0.85019	0.77428	0.82920	0.82891	0.69206	0.69142	0.70878	0.85019	0.85019	0.79384	0.82626	0.74818	0.75549	0.77736	0.78950	0.81253	0.81897	0.84115	0.78832	0.71659	0.81599	0.78413	0.82792	0.85019	0.78938	0.81856	0.66640	0.84677	0.72925	0.85019	0.84970	0.79055	0.73709	0.80649	0.75863	0.80292	0.85019	0.85019	0.80618	0.83659	0.85019	0.82737	0.79651	0.84749	0.83915	0.76366	0.83587	0.71028	0.73667	0.85019	0.83938	0.74650	0.79592	0.85019	0.79435	0.85019	0.84457	0.76474	0.81790	0.83465	0.66471	0.81207	0.84744	0.73025	0.76612	0.74556	0.85019	0.73642	0.78231	0.77998	0.82401	0.74054	0.78763	0.66861	0.69899	0.65203	0.83398	0.82647	0.80177	0.79234	0.81483	0.85019	0.77824	0.85019	0.68805	0.85019	0.78639	0.84601	0.84500	0.85019	0.80975	0.69055	0.80861	0.82338	0.85019	0.64378	0.81659	0.85019	0.67848	0.81183	0.83010	0.85019	0.81778	0.85019	0.81903	0.71978	0.76674	0.81854	0.83150	0.82794	0.69991	0.83222	0.80365	0.75810	0.85019	0.85019	0.85019	0.85019	0.85019	0.80651	0.85019	0.85019	0.66259	0.84224	0.81538	0.85019	0.83113	0.84246	0.85019	0.77161	0.78013	0.83288	0.85019	0.80770	0.64929	0.74862	0.85019	0.84393	0.78021	0.75149	0.84929	0.84126	0.85019	0.67417	0.84622	0.64634	0.66848	0.84775	0.85019	0.82228	0.72470	0.72257	0.74392	0.68028	0.85019	0.65128	0.85019	0.79507	0.81512	0.75698	0.85019	0.85019	0.71060	0.80363	0.72280	0.83524	0.81313	0.78374	0.64505	0.79592	0.66458	0.85019	0.82751	0.81088	0.80201	0.83324	0.72831	0.76323	0.84069	0.80857	0.74225	0.73881	0.82971	0.85019	0.81874	0.76018	0.79168	0.84022	0.84486	0.64701	0.73641	0.84173	0.80639	0.66275	0.66853	0.82910	0.66957	0.85019	0.73997	0.78758	0.85019	0.68381	0.85019	0.70095	0.85019	0.78326	0.72031	0.69416	0.83009	0.80221	0.85019	0.84781	0.85019	0.73020	0.81314	0.79861	0.82496	0.79640	0.85019	0.78554	0.82021	0.69251	0.75207	0.76980	0.84331	0.85019	0.85019	0.85019	0.85019	0.79177	0.76982	0.85019	0.67347	0.83306	0.74631	0.85019	0.83435	0.80756	0.77650	0.82083	0.80824	0.80303	0.85019	0.81253	0.75914	0.85019	0.83602	0.78062	0.78603	0.82452	0.68020	0.76368	0.69299	0.82432	0.68581	0.74382	0.77647	0.85019	0.74383	0.85019	0.81186	0.67964	0.85019	0.82860	0.63940	0.61329	0.78192	0.71044	0.76357	0.64900	0.85019	0.66260	0.85019	0.64588	0.83446	0.85019	0.75903	0.83059	0.85019	0.84425	0.81339	0.83742	0.67429	0.79917	0.76411	0.74518	0.84816	0.79655	0.60687	0.66010	0.62442	0.79713	0.70615	0.77706	0.59319	0.80196	0.73896	0.68435	0.85019	0.66506	0.79513	0.85019	0.84777	0.80514	0.84559	0.83128	0.81925	0.78462	0.77727	0.79918	0.85019	0.85019	0.70651	0.85019	0.85019	0.82943	0.85019	0.82079	0.73836	0.81260	0.85019	0.77339	0.85019	0.85019	0.80405	0.62527	0.81798	0.81468	0.72400	0.71199	0.78902	0.84950	0.85019	0.85019	0.80399	0.69182	0.66965	0.77475	0.84702	0.77610	0.85019	0.67702	0.80292	0.77562	0.85019	0.76147	0.82592	0.75019	0.83661	0.82650	0.85019	0.85019	0.73493	0.83669	0.85019	0.77727	0.68558	0.84293	0.83579	0.85019	0.67031	0.75542	0.73158	0.70414	0.76536	0.78098	0.68214	0.85019	0.85019	0.67361	0.79517	0.75587	0.85019	0.72911	0.82339	0.74668	0.81578	0.83129	0.84562	0.85019	0.84639	0.82981	0.81026	0.83444	0.80916	0.77385	0.76628	0.85019	0.85019	0.81111	0.66778	0.85019	0.85019	0.79958	0.85019	0.83622	0.83442	0.85019	0.84548	0.72024	0.78813	0.81294	0.78500	0.85019	0.85019	0.79144	0.63491	0.72793	0.85019	0.85019	0.70494	0.78623	0.64040	0.76478	0.85019	0.65127	0.75382	0.79874	0.85019	0.83360	0.85019	0.85019	0.82014	0.85019	0.85019	0.74661	0.74200	0.85019	0.67091	0.79197	0.66994	0.82623	0.75063	0.76932	0.85019	0.78735	0.83166	0.83741	0.85019	0.82838	0.69501	0.82335	0.83823	0.75029	0.79925	0.79756	0.85019	0.66310	0.72075	0.85019	0.78189	0.79675	0.84527	0.77672	0.75418	0.81145	0.81503	0.71510	0.74438	0.78717	0.65382	0.83202	0.85019	0.85012	0.69918	0.82674	0.71033	0.83826	0.85019	0.82825	0.82160	0.85019	0.81768	0.80420	0.85019	0.83321	0.78373	0.68906	0.84992	0.83869	0.85019	0.85019	0.65668	0.72020	0.72509	0.83649	0.85019	0.81958	0.85019	0.82942	0.73021	0.81794	0.81914	0.85019	0.82771	0.85019	0.80147	0.85019	0.84623	0.68921	0.72859	0.82115	0.85019	0.85019	0.62551	0.85019	0.82934	0.85019	0.85019	0.78494	0.85019	0.67423	0.79155	0.82656	0.79910	0.85019	0.84114	0.74506	0.85019	0.69281	0.80526	0.83142	0.78476	0.73306	0.75946	0.82021	0.71659	0.85019	0.81165	0.68224	0.85019	0.68449	0.82450	0.85019	0.73299	0.69571	0.81618	0.82012	0.85019	0.85019	0.83871	0.77263	0.74997	0.77686	0.79519	0.71419	0.77854	0.74345	0.85019	0.83016	0.73629	0.85019	0.79777	0.73258	0.85019	0.85019	0.79780	0.76168	0.80182	0.57917	0.76908	0.76976	0.83391	0.75774	0.76590	0.71363	0.71311	0.85019	0.85019	0.81873	0.61051	0.60876	0.73222	0.85019	0.64563	0.80644	0.85019	0.71771	0.74943	0.84059	0.79480	0.63099	0.74303	0.85019	0.82040	0.85019	0.65447	0.85019	0.79585	0.85019	0.77208	0.76387	0.81755	0.73750	0.84599	0.85019	0.84357	0.65906	0.85019	0.80799	0.76997	0.82380	0.85019	0.74367	0.84442	0.62665	0.72063	0.82830	0.76266	0.83222	0.78129	0.85019	0.78860	0.81970	0.70081	0.85019	0.85019	0.85019	0.81444	0.81849	0.81698	0.85019	0.78184	0.79585	0.85019	0.82556	0.82150	0.79670	0.74201	0.70702	0.78922	0.81959	0.72710	0.81711	0.80106	0.84412	0.76588	0.61733	0.72580	0.70106	0.82405	0.78595	0.77627	0.76758	0.85019	0.81913	0.80425	0.77025	0.69366	0.80046	0.75648	0.85019	0.83454	0.85019	0.68523	0.78687	0.76251	0.74555	0.84630	0.82138	0.83185	0.83291	0.79884	0.76212	0.75756	0.65860	0.77806	0.72175	0.85019	0.85019	0.85019	0.68304	0.71582	0.64569	0.85019	0.85019	0.85019	0.80708	0.85019	0.69371	0.85019	0.76686	0.80791	0.76084	0.83552	0.83478	0.85019	0.70200	0.82050	0.85019	0.79731	0.73658	0.80891	0.75112	0.82572	0.85019	0.85019	0.80048	0.75250	0.85019	0.81813	0.82550	0.77358	0.80180	0.79715	0.66486	0.79972	0.77071	0.85019	0.85019	0.72944	0.82711	0.70307	0.78901	0.69242	0.61798	0.73631	0.85019	0.85019	0.77770	0.74198	0.75356	0.85019	0.82233	0.83840	0.81438	0.78993	0.81845	0.78389	0.68810	0.85019	0.85019	0.84606	0.81821	0.74462	0.85019	0.85019	0.73180	0.85019	0.80311	0.72094	0.78067	0.71886	0.69840	0.78533	0.83300	0.76845	0.82910	0.85019	0.78939	0.85019	0.85019	0.80709	0.78016	0.70211	0.78101	0.76513	0.77609	0.61684	0.83647	0.85019	0.83760	0.65833	0.85019	0.83571	0.84860	0.82585	0.84824	0.83931	0.66594	0.79002	0.81103	0.77473	0.72264	0.81371	0.85019	0.82574	0.83167	0.81168	0.64346	0.81233	0.85019	0.85019	0.81065	0.85019	0.84237	0.83228	0.79840	0.64587	0.85019	0.82860	0.83052	0.85019	0.81116	0.83696	0.66086	0.71937	0.84895	0.73154	0.83612	0.61114	0.82236	0.74035	0.83268	0.78101	0.84498	0.74979	0.85019	0.73441	0.79212	0.77883	0.75711	0.83609	0.74039	0.83037	0.68507	0.85019	0.85019	0.85019	0.80901	0.71587	0.78096	0.71082	0.78567	0.78556	0.78932	0.77176	0.71296	0.85019	0.85019	0.85019	0.83157	0.78672	0.72255	0.82678	0.67583	0.70162	0.83535	0.75371	0.84404	0.79493	0.82823	0.83320	0.75151	0.66675	0.77957	0.77019	0.82297	0.74292	0.79224	0.81947	0.85019	0.81314	0.85019	0.84452	0.78838	0.80905	0.85019	0.74568	0.83436	0.74990	0.83439	0.85019	0.71758	0.83653	0.85019	0.75203	0.79154	0.79318	0.80389	0.76435	0.78831	0.64590	0.80723	0.74775	0.78467	0.83876	0.85019	0.85019	0.74820	0.85019	0.81972	0.74131	0.63514	0.77432	0.84542	0.85019	0.85019	0.83888	0.85019	0.77140	0.63534	0.81524	0.85019	0.85019	0.78218	0.81712	0.80370	0.77024	0.83200	0.73036	0.59175	0.80176	0.85019	0.85019	0.75800	0.85019	0.75760	0.85019	0.81159	0.84548	0.82350	0.75535	0.78001	0.85019	0.83651	0.76296	0.85019	0.81213	0.66030	0.74679	0.70298	0.85019	0.67096	0.84235	0.62439	0.81664	0.60324	0.58548	0.82995	0.85019	0.75863	0.82283	0.83168	0.78259	0.77002	0.81475	0.70018	0.72755	0.71307	0.82165	0.85019	0.77252	0.77611	0.84615	0.81776	0.78721	0.85019	0.63883	0.63836	0.74995	0.67667	0.85019	0.85019	0.85019	0.85019	0.85019	0.76562	0.85019	0.80883	0.77811	0.84534	0.71882	0.81009	0.85019	0.81480	0.79406	0.85019	0.78222	0.74706	0.85019	0.85019	0.79798	0.77496	0.63276	0.76601	0.82155	0.79935	0.80664	0.63790	0.85019	0.81924	0.85019	0.84694	0.83594	0.80472	0.85019	0.85019	0.85019	0.63435	0.80384	0.82503	0.83749	0.73001	0.85019	0.61408	0.79301	0.82926	0.82036
14.50000	0.72585	0.64573	0.60066	0.72585	0.69582	0.56911	0.60295	0.59939	0.71309	0.68972	0.68518	0.65495	0.70878	0.65142	0.60879	0.68806	0.72585	0.72585	0.58892	0.68635	0.65833	0.66648	0.68141	0.70781	0.70732	0.60384	0.69715	0.71565	0.67123	0.61932	0.56613	0.72585	0.69349	0.63954	0.67968	0.66089	0.72585	0.72585	0.71341	0.72585	0.71654	0.72583	0.68608	0.63678	0.72585	0.59442	0.61959	0.72585	0.69405	0.66198	0.67774	0.66441	0.62282	0.69585	0.68168	0.72585	0.70706	0.66943	0.65971	0.67070	0.72585	0.67396	0.70862	0.68486	0.66995	0.56257	0.51498	0.69258	0.68552	0.72585	0.72585	0.72585	0.66329	0.68337	0.72585	0.52216	0.72585	0.70527	0.70871	0.71789	0.71995	0.68361	0.65244	0.71349	0.60700	0.54581	0.72585	0.68382	0.67301	0.67892	0.72585	0.72585	0.72570	0.62472	0.61984	0.72585	0.50940	0.68514	0.72585	0.70814	0.65221	0.72585	0.71987	0.69380	0.71097	0.58340	0.54920	0.72585	0.70881	0.72585	0.56905	0.70777	0.71044	0.68785	0.68855	0.72103	0.65711	0.72585	0.69024	0.72585	0.64214	0.55418	0.72585	0.61041	0.61499	0.72585	0.64503	0.71190	0.71247	0.54090	0.61127	0.60716	0.72585	0.71229	0.72286	0.72585	0.69183	0.72585	0.71464	0.64892	0.72568	0.57067	0.60450	0.69611	0.64135	0.58012	0.67622	0.67346	0.72585	0.66455	0.71098	0.69847	0.56544	0.68379	0.72585	0.57208	0.69169	0.59637	0.72585	0.72585	0.67209	0.68276	0.63016	0.65896	0.65205	0.67029	0.72071	0.60817	0.72585	0.61314	0.71146	0.62616	0.65270	0.71156	0.72585	0.72585	0.69253	0.68622	0.67650	0.58268	0.69573	0.50099	0.70397	0.71502	0.72245	0.72273	0.72585	0.70981	0.68281	0.66052	0.65703	0.62870	0.72585	0.69547	0.71351	0.72585	0.64589	0.67404	0.63427	0.65042	0.71343	0.71415	0.70215	0.72585	0.72164	0.53597	0.72328	0.69195	0.70875	0.72585	0.61840	0.60498	0.48999	0.55102	0.71689	0.72096	0.59404	0.64489	0.64261	0.70540	0.72585	0.67772	0.70168	0.70807	0.64084	0.68963	0.72585	0.72585	0.71623	0.72585	0.71933	0.70946	0.71485	0.69162	0.69903	0.69110	0.61164	0.56373	0.70071	0.69193	0.68867	0.67401	0.72585	0.64971	0.72585	0.70900	0.72027	0.67283	0.66075	0.61799	0.62276	0.67617	0.68940	0.72585	0.72585	0.55470	0.62758	0.66105	0.66289	0.72585	0.68621	0.62067	0.69639	0.69260	0.72585	0.52884	0.63015	0.70271	0.70412	0.57608	0.72585	0.72585	0.49565	0.72585	0.69857	0.72585	0.56392	0.72585	0.69946	0.65754	0.70482	0.62626	0.72585	0.68692	0.70734	0.72585	0.62200	0.69647	0.72585	0.70092	0.68875	0.72585	0.70275	0.70368	0.64301	0.69853	0.63251	0.59230	0.70101	0.70867	0.70658	0.64909	0.72585	0.69906	0.61449	0.67285	0.71531	0.70422	0.69325	0.71272	0.59978	0.69604	0.67029	0.69559	0.72585	0.66821	0.72585	0.62621	0.59118	0.65861	0.67413	0.70576	0.71894	0.67419	0.67221	0.62440	0.72055	0.66010	0.71548	0.67371	0.69621	0.57524	0.67121	0.68426	0.72544	0.68490	0.71043	0.61515	0.62464	0.67170	0.54927	0.69643	0.67853	0.56385	0.72585	0.63720	0.66397	0.71421	0.58287	0.72197	0.69956	0.66409	0.56152	0.70840	0.69167	0.65011	0.52495	0.53609	0.64244	0.65222	0.70192	0.70367	0.71060	0.61824	0.53008	0.65874	0.72585	0.67030	0.63398	0.69672	0.66742	0.72585	0.72585	0.72585	0.70119	0.72585	0.72585	0.72585	0.66780	0.61588	0.72585	0.67929	0.54461	0.69214	0.72585	0.71372	0.72272	0.61381	0.67034	0.64292	0.72585	0.72585	0.62751	0.59642	0.67994	0.67036	0.63945	0.72585	0.68405	0.55538	0.67987	0.58201	0.72585	0.72585	0.67543	0.59286	0.69510	0.58083	0.62126	0.62651	0.69017	0.62309	0.63669	0.68027	0.72585	0.72585	0.59891	0.56007	0.72585	0.69715	0.52602	0.65897	0.68617	0.69103	0.72585	0.72394	0.55392	0.71456	0.67733	0.69602	0.72585	0.56555	0.68570	0.69970	0.71180	0.66476	0.61172	0.72585	0.72585	0.65625	0.71202	0.70836	0.72585	0.72585	0.71865	0.69102	0.68296	0.67968	0.71284	0.72585	0.72529	0.55402	0.68393	0.65265	0.72585	0.59392	0.64277	0.72585	0.72585	0.60951	0.63186	0.62766	0.72421	0.69409	0.57191	0.70819	0.61632	0.68970	0.62701	0.70059	0.70734	0.72585	0.71198	0.70963	0.72585	0.72585	0.69919	0.70760	0.68266	0.67489	0.69900	0.70669	0.66903	0.72572	0.72585	0.63952	0.72466	0.70221	0.53423	0.66081	0.72456	0.58782	0.72585	0.72585	0.60794	0.72585	0.56499	0.71380	0.59282	0.72585	0.64289	0.69064	0.66146	0.72585	0.70794	0.70067	0.58059	0.70716	0.67694	0.65550	0.71425	0.72585	0.71149	0.72585	0.72585	0.61477	0.72585	0.70012	0.68212	0.65742	0.70317	0.66798	0.62144	0.57614	0.72585	0.63388	0.58114	0.69233	0.67036	0.67477	0.61594	0.72585	0.72585	0.72087	0.72585	0.65235	0.72585	0.65767	0.64303	0.68419	0.72585	0.69199	0.72585	0.72585	0.72585	0.58871	0.64506	0.72585	0.66781	0.60561	0.72585	0.58156	0.72585	0.66749	0.64872	0.64163	0.67076	0.64525	0.72585	0.56081	0.67691	0.56315	0.72585	0.66701	0.72585	0.69245	0.72585	0.72585	0.66751	0.60973	0.61577	0.67288	0.64128	0.72585	0.72585	0.72585	0.67330	0.72337	0.69221	0.69638	0.72585	0.72585	0.60487	0.68597	0.72164	0.62885	0.55829	0.69478	0.64220	0.58980	0.63329	0.72585	0.72585	0.65949	0.70065	0.72093	0.65288	0.70572	0.67952	0.62699	0.72585	0.61562	0.65789	0.68367	0.67268	0.71040	0.67069	0.66632	0.67831	0.67433	0.54538	0.60688	0.63268	0.70805	0.69745	0.72485	0.67942	0.50746	0.72585	0.53939	0.56343	0.72585	0.68918	0.70815	0.66918	0.70783	0.67236	0.71375	0.66520	0.61870	0.69385	0.64965	0.68320	0.72585	0.66368	0.72585	0.64721	0.60826	0.58443	0.64271	0.72585	0.72585	0.69620	0.72585	0.70749	0.65505	0.72585	0.72585	0.58853	0.72585	0.65237	0.69589	0.64860	0.70545	0.67026	0.65485	0.53618	0.56912	0.68131	0.69288	0.72585	0.66926	0.72585	0.69012	0.72585	0.65286	0.68267	0.63547	0.72585	0.59896	0.58103	0.72585	0.61543	0.65125	0.64182	0.67318	0.63651	0.65319	0.71392	0.61118	0.72585	0.68040	0.72585	0.65589	0.62994	0.71695	0.69381	0.64062	0.67902	0.72585	0.67687	0.67824	0.72411	0.68660	0.72585	0.71038	0.58080	0.70322	0.65615	0.71869	0.72116	0.62166	0.71992	0.65664	0.72585	0.72585	0.57671	0.64708	0.68771	0.60159	0.71665	0.71373	0.60430	0.71147	0.72585	0.53702	0.72585	0.67788	0.72585	0.50932	0.72585	0.72585	0.52271	0.65446	0.64649	0.69272	0.60058	0.72464	0.59158	0.69395	0.64861	0.67959	0.71355	0.70412	0.56928	0.72585	0.67175	0.66183	0.69948	0.70882	0.72585	0.62343	0.71648	0.67977	0.72585	0.63627	0.66059	0.72585	0.72477	0.71753	0.58202	0.65787	0.64159	0.64830	0.63413	0.68494	0.50893	0.64509	0.72585	0.72585	0.65094	0.67747	0.54430	0.69607	0.72585	0.72585	0.69103	0.72452	0.72585	0.55283	0.68941	0.60876	0.71986	0.72585	0.64651	0.70120	0.66016	0.69547	0.72585	0.71499	0.62542	0.72218	0.64682	0.72585	0.71825	0.67632	0.69757	0.72585	0.68921	0.69582	0.70905	0.71403	0.57989	0.64483	0.72585	0.69412	0.69214	0.62079	0.72505	0.56873	0.70068	0.69468	0.53482	0.62307	0.53585	0.63624	0.70971	0.61750	0.72585	0.64431	0.69690	0.72585	0.71847	0.64998	0.72585	0.66144	0.70503	0.69863	0.59712	0.72585	0.72585	0.69721	0.70770	0.68022	0.70164	0.72585	0.62104	0.69108	0.69605	0.65824	0.70640	0.61279	0.63079	0.72585	0.62199	0.72585	0.69143	0.72585	0.71455	0.72585	0.72585	0.72585	0.60631	0.63533	0.58014	0.61637	0.64068	0.66261	0.72585	0.72097	0.67556	0.65274	0.72585	0.72585	0.71380	0.64836	0.71478	0.50230	0.68885	0.66891	0.63062	0.71498	0.69650	0.70636	0.71291	0.72585	0.67794	0.72585	0.67570	0.58811	0.72503	0.66132	0.50868	0.72585	0.61704	0.71650	0.61279	0.65203	0.72585	0.72585	0.72585	0.70731	0.72585	0.71669	0.66356	0.72223	0.70545	0.72585	0.66418	0.67882	0.70351	0.69657	0.71688	0.70101	0.68781	0.72585	0.70304	0.68013	0.67776	0.54077	0.59879	0.69107	0.70908	0.64472	0.71542	0.63473	0.65391	0.69029	0.65332	0.61582	0.67923	0.66616	0.61513	0.72585	0.68642	0.71291	0.72471	0.72585	0.69005	0.70726	0.71880	0.59280	0.63018	0.63688	0.69834	0.67427	0.70053	0.68890	0.66365	0.72585	0.69949	0.67978	0.72585	0.72585	0.60394	0.54040	0.72585	0.62972	0.72585	0.72585	0.67297	0.66085	0.61489	0.71131	0.61173	0.72585	0.69860	0.68557	0.72585	0.67681	0.72585	0.62122	0.69630	0.69848	0.72585	0.66950	0.72585	0.72585	0.63614	0.67487	0.72585	0.72585	0.69496	0.60772	0.72585	0.71957	0.67705	0.71156	0.60530	0.72585	0.70202	0.71788	0.65241	0.70074	0.68642	0.54781	0.72585	0.70575	0.63879	0.69944	0.62088	0.62368	0.67887	0.72585	0.71781	0.63643	0.60154	0.60842	0.66812	0.65459	0.67302	0.66115	0.69146	0.72585	0.72585	0.67842	0.62759	0.67525	0.62613	0.66343	0.69081
15.50000	0.53630	0.50831	0.46228	0.47864	0.43171	0.53630	0.45040	0.51851	0.51847	0.53630	0.47339	0.49892	0.49430	0.48798	0.48535	0.43981	0.53630	0.50769	0.53524	0.52688	0.50119	0.52599	0.45616	0.53630	0.53323	0.51844	0.48280	0.46502	0.48233	0.48846	0.49091	0.39973	0.52013	0.53630	0.51595	0.46440	0.52630	0.51936	0.52828	0.50686	0.52281	0.48595	0.52118	0.39893	0.48081	0.49863	0.50659	0.41237	0.51478	0.40417	0.44263	0.42436	0.49816	0.45556	0.42666	0.39858	0.39820	0.51694	0.47546	0.53630	0.49918	0.53630	0.53630	0.50437	0.46998	0.53630	0.49070	0.53583	0.40736	0.53630	0.49678	0.50810	0.52847	0.51156	0.45172	0.53630	0.50759	0.53630	0.52321	0.50761	0.43792	0.40122	0.47716	0.49881	0.53561	0.53241	0.52073	0.53630	0.52059	0.49929	0.51585	0.52293	0.53630	0.53630	0.51059	0.49815	0.53630	0.52814	0.51251	0.39943	0.49754	0.53630	0.48089	0.51290	0.50245	0.52366	0.40210	0.51423	0.52063	0.52210	0.51414	0.41016	0.53630	0.42411	0.51147	0.53630	0.52867	0.43655	0.53513	0.41675	0.50892	0.48135	0.47576	0.37060	0.52708	0.50762	0.48903	0.52847	0.37887	0.51770	0.51966	0.48971	0.46639	0.51795	0.49464	0.52404	0.51004	0.53106	0.48857	0.53630	0.51685	0.49804	0.53630	0.53630	0.49430	0.51911	0.50339	0.48453	0.52430	0.48614	0.40798	0.49906	0.53630	0.49784	0.47073	0.49371	0.45450	0.47330	0.49402	0.48912	0.53630	0.45682	0.51746	0.53630	0.49156	0.48027	0.50839	0.53630	0.47533	0.51165	0.47741	0.53085	0.52157	0.53630	0.51050	0.35590	0.40759	0.53630	0.53630	0.51182	0.52407	0.51275	0.53630	0.53630	0.51790	0.53630	0.53630	0.53630	0.53630	0.47911	0.39423	0.50194	0.47441	0.53630	0.48225	0.49846	0.53630	0.49394	0.53183	0.51690	0.53630	0.50504	0.48337	0.53630	0.38153	0.45446	0.53630	0.50733	0.53630	0.44782	0.48750	0.49183	0.53205	0.46966	0.40521	0.53453	0.50197	0.44725	0.53630	0.52849	0.47833	0.52816	0.52300	0.53630	0.42256	0.45059	0.52931	0.41914	0.47457	0.40860	0.51451	0.51268	0.49831	0.53630	0.48388	0.51218	0.43909	0.50844	0.49501	0.53630	0.53630	0.51489	0.47639	0.53630	0.50504	0.36949	0.52900	0.53630	0.47319	0.50073	0.46253	0.51997	0.50724	0.43055	0.44064	0.49158	0.50703	0.53630	0.50273	0.40656	0.48895	0.42887	0.45635	0.50938	0.51332	0.40526	0.53630	0.46613	0.47600	0.53630	0.51591	0.52525	0.51227	0.53630	0.37892	0.51711	0.51101	0.51829	0.50780	0.53630	0.53630	0.48448	0.51610	0.48591	0.51263	0.48393	0.43153	0.48696	0.50116	0.36679	0.53630	0.50153	0.48667	0.48497	0.53630	0.51156	0.50070	0.51988	0.53630	0.49355	0.53630	0.46665	0.53365	0.41469	0.51715	0.53131	0.52995	0.52186	0.53630	0.49688	0.50330	0.53313	0.47032	0.53630	0.51292	0.53077	0.53630	0.43229	0.52596	0.41563	0.52350	0.53630	0.49734	0.48010	0.50711	0.49840	0.53630	0.53630	0.53630	0.53630	0.43360	0.48144	0.49743	0.44939	0.53630	0.45605	0.48497	0.53630	0.52770	0.52011	0.51771	0.48960	0.46133	0.45160	0.47082	0.49648	0.49659	0.46459	0.53630	0.48797	0.53630	0.36278	0.44898	0.53630	0.49281	0.51365	0.50829	0.51401	0.50742	0.48488	0.49166	0.50645	0.39218	0.46217	0.50281	0.45422	0.51576	0.46865	0.44061	0.42656	0.41511	0.53630	0.49729	0.53513	0.51702	0.53630	0.52655	0.52903	0.42853	0.51767	0.53490	0.51260	0.51390	0.45579	0.51419	0.51060	0.47174	0.49579	0.50316	0.53630	0.48153	0.53630	0.52808	0.53630	0.53630	0.53630	0.52433	0.48458	0.40872	0.42041	0.48514	0.49590	0.53564	0.47390	0.49553	0.48384	0.48587	0.42001	0.49678	0.53630	0.46921	0.52777	0.53630	0.45794	0.48393	0.51777	0.52201	0.43008	0.51339	0.48993	0.53630	0.53314	0.53630	0.53630	0.46882	0.47224	0.41889	0.53146	0.50558	0.53410	0.53630	0.53536	0.44893	0.53630	0.51918	0.48459	0.53630	0.53161	0.47856	0.48079	0.51310	0.49129	0.46720	0.53147	0.50393	0.47337	0.53630	0.46254	0.49075	0.45343	0.53630	0.52619	0.44135	0.49692	0.53275	0.46096	0.53630	0.52957	0.53003	0.43705	0.44997	0.53630	0.53126	0.45733	0.53630	0.51283	0.53630	0.49258	0.53630	0.43247	0.53630	0.47098	0.53630	0.47348	0.52679	0.50594	0.53429	0.49401	0.50553	0.53630	0.50153	0.53424	0.52152	0.52888	0.40013	0.49327	0.47798	0.52063	0.53630	0.42634	0.53511	0.41208	0.47869	0.45989	0.50657	0.53630	0.51479	0.51259	0.38935	0.53003	0.52732	0.49932	0.51284	0.46200	0.53630	0.53630	0.53630	0.50651	0.49425	0.53630	0.53630	0.50043	0.50008	0.53630	0.44187	0.51649	0.47239	0.47190	0.53630	0.52251	0.51860	0.51195	0.53630	0.44018	0.52559	0.51380	0.49045	0.51150	0.45212	0.52543	0.52420	0.51461	0.50814	0.53127	0.53630	0.53630	0.50511	0.53630	0.53630	0.53630	0.52238	0.53630	0.50138	0.45973	0.46450	0.53328	0.48624	0.52880	0.52880	0.46527	0.49582	0.53630	0.53630	0.52594	0.40286	0.44867	0.46546	0.43073	0.53035	0.49882	0.46393	0.52370	0.52520	0.46954	0.53630	0.51504	0.39254	0.52569	0.53612	0.43160	0.53630	0.46398	0.53630	0.53630	0.48603	0.53630	0.48525	0.52459	0.39571	0.45110	0.53630	0.46860	0.47965	0.53630	0.53630	0.51808	0.49670	0.47139	0.52431	0.48808	0.52210	0.52674	0.48077	0.43698	0.42989	0.51452	0.42853	0.50886	0.48683	0.43785	0.50932	0.53201	0.52874	0.49854	0.50855	0.51514	0.52942	0.50578	0.53630	0.47136	0.38010	0.53630	0.53630	0.52026	0.53630	0.53630	0.49365	0.52706	0.50921	0.51488	0.53630	0.51891	0.47008	0.44708	0.43803	0.44505	0.52226	0.43857	0.53630	0.42760	0.53630	0.49318	0.48457	0.48705	0.51927	0.51016	0.42368	0.51607	0.44832	0.51080	0.51627	0.53453	0.48315	0.53198	0.50405	0.53630	0.50120	0.53630	0.52632	0.53196	0.39133	0.42006	0.53630	0.50950	0.53630	0.53630	0.49143	0.47774	0.48353	0.51710	0.53630	0.49721	0.38921	0.49648	0.46246	0.53630	0.51652	0.44318	0.49574	0.45534	0.48820	0.46394	0.53012	0.46886	0.53630	0.52154	0.51313	0.50506	0.53630	0.50972	0.43828	0.49488	0.49617	0.51878	0.43573	0.51599	0.38704	0.53630	0.51797	0.53630	0.52713	0.53274	0.53630	0.53630	0.53630	0.53630	0.51391	0.42760	0.53385	0.52703	0.52179	0.50730	0.51588	0.49777	0.52652	0.53630	0.41231	0.47383	0.53630	0.49384	0.47583	0.49328	0.50965	0.52541	0.48358	0.53630	0.53630	0.53630	0.53630	0.53630	0.43501	0.53630	0.50814	0.47463	0.51135	0.52257	0.45143	0.51846	0.50129	0.53347	0.51926	0.52804	0.49073	0.53630	0.53630	0.52043	0.53630	0.39584	0.49976	0.38974	0.52434	0.49718	0.40993	0.49547	0.50613	0.52107	0.48014	0.44495	0.53630	0.50501	0.52772	0.48172	0.51384	0.43863	0.53630	0.48654	0.53486	0.44211	0.53630	0.49126	0.51074	0.42830	0.52810	0.49687	0.42500	0.43099	0.41632	0.53630	0.50704	0.49341	0.48937	0.53574	0.52605	0.51619	0.52751	0.43198	0.42671	0.41312	0.50777	0.51827	0.53630	0.49427	0.43838	0.51791	0.48952	0.53630	0.51982	0.49317	0.53630	0.43982	0.53630	0.51764	0.53630	0.50674	0.40906	0.52129	0.48744	0.45895	0.40570	0.48480	0.53630	0.53630	0.43847	0.46954	0.46925	0.46187	0.53042	0.53295	0.34654	0.51951	0.37868	0.51141	0.53630	0.49184	0.44968	0.49602	0.46957	0.53630	0.50679	0.50446	0.49359	0.48422	0.50028	0.52842	0.51945	0.52514	0.43003	0.53630	0.42397	0.51436	0.53630	0.48472	0.41473	0.51019	0.46091	0.53630	0.49344	0.40665	0.50788	0.53061	0.50596	0.42129	0.51671	0.50404	0.48483	0.51930	0.50484	0.50167	0.53630	0.44612	0.52902	0.52261	0.53630	0.52855	0.51834	0.53457	0.53630	0.53630	0.52740	0.53512	0.51656	0.53379	0.49995	0.53630	0.50557	0.40316	0.53630	0.43156	0.53395	0.53630	0.52438	0.46795	0.53630	0.50633	0.51932	0.48157	0.51755	0.47291	0.52319	0.48680	0.53630	0.52978	0.42755	0.52933	0.53630	0.53630	0.53630	0.51561	0.53630	0.43283	0.52039	0.48783	0.53293	0.53630	0.46587	0.50477	0.53630	0.51385	0.49772	0.46147	0.52668	0.50130	0.49202	0.49838	0.46066	0.53567	0.53630	0.53325	0.51620	0.51330	0.53630	0.52981	0.50873	0.46283	0.41919	0.40742	0.51118	0.53349	0.53630	0.46494	0.51561	0.50630	0.53630	0.53347	0.52120	0.46658	0.50946	0.53630	0.46916	0.53630	0.52697	0.43362	0.53630	0.53545	0.42702	0.53630	0.50686	0.47041	0.50878	0.52647	0.47763	0.51769	0.51578	0.46387	0.47639	0.53630	0.53630	0.45882	0.51299	0.50797	0.49914	0.52292	0.51193	0.48465	0.51623	0.42534	0.42204	0.48105	0.48757	0.51412	0.43874	0.53630	0.49873	0.43764	0.51671	0.45005	0.51351	0.50966	0.53619	0.48649	0.51491	0.48771	0.53630	0.53630	0.51126	0.51238	0.46604	0.43672	0.47836	0.53630	0.52706	0.51835	0.50265	0.53630	0.53630	0.53630	0.49431	0.49252	0.41702	0.43818	0.53630	0.43875	0.45760	0.48107	0.53496	0.50465	0.51280	0.52751	0.50110	0.51572	0.53630
16.50000	0.27255	0.24622	0.24702	0.25750	0.22309	0.22863	0.23252	0.24133	0.26383	0.24409	0.27255	0.21533	0.26181	0.27255	0.26696	0.26549	0.26114	0.27255	0.24628	0.26875	0.22329	0.22374	0.22990	0.22156	0.25871	0.26550	0.25681	0.26703	0.24817	0.25812	0.26345	0.26618	0.27255	0.26524	0.25029	0.22553	0.24217	0.20620	0.23188	0.21764	0.26336	0.27255	0.22972	0.26755	0.25298	0.27255	0.25265	0.27255	0.27255	0.26746	0.25349	0.24494	0.27255	0.27255	0.25059	0.22043	0.26415	0.25171	0.22170	0.26171	0.24374	0.24730	0.24141	0.27255	0.22855	0.26600	0.19282	0.27255	0.27255	0.25039	0.21156	0.27255	0.24186	0.26539	0.27044	0.21902	0.25205	0.23021	0.27255	0.18479	0.23228	0.23471	0.26305	0.23059	0.22827	0.26174	0.24174	0.22663	0.19850	0.27255	0.27255	0.27255	0.23979	0.27255	0.26805	0.24999	0.27255	0.26985	0.27255	0.26931	0.27207	0.20289	0.25623	0.24509	0.20859	0.26381	0.26607	0.18630	0.26897	0.24618	0.25089	0.22142	0.24984	0.21635	0.26850	0.24933	0.27255	0.27255	0.22777	0.26239	0.21710	0.25470	0.22042	0.25962	0.27255	0.27255	0.26706	0.25689	0.26050	0.27255	0.24479	0.22677	0.27255	0.24472	0.26870	0.22088	0.23819	0.22688	0.18678	0.26657	0.27255	0.24282	0.25529	0.25321	0.21834	0.26431	0.24385	0.25025	0.24384	0.26467	0.23879	0.22042	0.24919	0.25530	0.26406	0.27255	0.26759	0.27255	0.24587	0.26926	0.21604	0.20617	0.26758	0.27105	0.23645	0.27255	0.26266	0.25584	0.25379	0.26592	0.21340	0.27255	0.27255	0.27255	0.26441	0.26988	0.26733	0.23276	0.27255	0.22814	0.24765	0.26765	0.25683	0.25476	0.24259	0.21666	0.27255	0.20845	0.26941	0.26047	0.27255	0.24977	0.24558	0.27255	0.25619	0.26900	0.22201	0.25827	0.23289	0.26753	0.27255	0.25732	0.23066	0.27255	0.25277	0.20671	0.26536	0.26723	0.27032	0.24770	0.27255	0.27109	0.26175	0.21632	0.26065	0.24187	0.27255	0.25849	0.26868	0.27185	0.21525	0.23283	0.27255	0.25475	0.27255	0.21270	0.20810	0.24901	0.27255	0.26478	0.27109	0.27255	0.22627	0.27255	0.26765	0.23326	0.27167	0.27255	0.27255	0.22675	0.23614	0.24888	0.21339	0.26625	0.26387	0.27102	0.25676	0.27255	0.26610	0.27049	0.24992	0.23719	0.25877	0.22379	0.27241	0.27255	0.25303	0.27255	0.25689	0.26944	0.26341	0.25222	0.26288	0.23761	0.23161	0.27255	0.27255	0.25335	0.20940	0.23738	0.25545	0.23612	0.27255	0.25378	0.23432	0.22744	0.27255	0.27255	0.27255	0.24875	0.27070	0.25838	0.24945	0.26962	0.27143	0.25216	0.26264	0.24129	0.27255	0.25254	0.26455	0.22871	0.25147	0.27255	0.27255	0.24678	0.25880	0.27255	0.26433	0.27255	0.27241	0.25919	0.26632	0.24379	0.24670	0.27255	0.26000	0.27255	0.25896	0.27050	0.23150	0.27255	0.25672	0.20861	0.26025	0.26472	0.25869	0.27250	0.27255	0.22663	0.27255	0.24390	0.24561	0.27255	0.26808	0.26160	0.27255	0.24989	0.24686	0.27255	0.25444	0.26681	0.27021	0.26273	0.24563	0.27126	0.22787	0.24946	0.21172	0.25919	0.17729	0.27255	0.20349	0.26469	0.25033	0.26938	0.24967	0.20795	0.25987	0.25235	0.27255	0.24833	0.26040	0.22989	0.24367	0.25469	0.23283	0.25538	0.24552	0.26998	0.21421	0.25091	0.25866	0.25441	0.24505	0.19190	0.20505	0.25514	0.26403	0.23241	0.26942	0.24403	0.27255	0.26179	0.27065	0.26294	0.27255	0.26899	0.22341	0.27255	0.27255	0.25135	0.27255	0.27255	0.26270	0.26798	0.21647	0.24945	0.25765	0.26406	0.26065	0.26502	0.27255	0.23088	0.27255	0.22181	0.24102	0.27255	0.26572	0.26346	0.26396	0.27255	0.26143	0.26458	0.26041	0.27255	0.27255	0.26307	0.26993	0.27255	0.25480	0.24477	0.26390	0.27255	0.27255	0.19309	0.21127	0.25286	0.26085	0.26514	0.25488	0.22522	0.24556	0.22782	0.24612	0.27255	0.27255	0.25881	0.25302	0.25285	0.27255	0.24618	0.25588	0.26217	0.25333	0.26677	0.23764	0.27145	0.23986	0.26297	0.25851	0.26657	0.20717	0.23023	0.27255	0.21256	0.26780	0.20265	0.23110	0.26060	0.24583	0.26892	0.26867	0.26598	0.27255	0.27255	0.26739	0.26790	0.21347	0.25580	0.26258	0.27087	0.21812	0.26293	0.21018	0.26425	0.27255	0.22140	0.26326	0.24679	0.23032	0.23475	0.27255	0.22985	0.20177	0.27255	0.26369	0.27255	0.26033	0.24899	0.27255	0.26237	0.26307	0.27255	0.26268	0.25671	0.25441	0.26151	0.26102	0.25755	0.27105	0.19860	0.23942	0.27255	0.22534	0.25648	0.27255	0.24253	0.27255	0.23364	0.22289	0.26950	0.21731	0.23947	0.27060	0.26374	0.19039	0.26106	0.26150	0.27255	0.27017	0.22085	0.20118	0.20957	0.23238	0.23936	0.27255	0.27255	0.25301	0.23486	0.25803	0.27255	0.27255	0.26587	0.26826	0.26091	0.23899	0.25126	0.24585	0.23736	0.26795	0.25296	0.19304	0.24567	0.20221	0.25056	0.27255	0.25694	0.27203	0.23419	0.27074	0.23910	0.21196	0.25193	0.23506	0.25372	0.19219	0.27255	0.26300	0.24596	0.23576	0.25804	0.24510	0.23782	0.26353	0.27255	0.25608	0.23851	0.27255	0.25024	0.27255	0.24161	0.19223	0.24377	0.24516	0.27255	0.27255	0.25856	0.21937	0.23768	0.25903	0.26928	0.23973	0.24332	0.27255	0.23882	0.26425	0.27255	0.26186	0.24664	0.24706	0.22509	0.26746	0.22490	0.23316	0.27255	0.21942	0.25559	0.24964	0.26202	0.23544	0.26579	0.27255	0.27255	0.23344	0.24130	0.25608	0.27255	0.26515	0.27255	0.18202	0.26693	0.25518	0.19481	0.26223	0.22854	0.27255	0.27255	0.25763	0.24835	0.25532	0.27255	0.27255	0.27037	0.25108	0.23913	0.25450	0.27255	0.26701	0.26496	0.26684	0.21538	0.25659	0.26122	0.25822	0.23497	0.25681	0.24686	0.25549	0.27255	0.27255	0.27255	0.26506	0.25582	0.21738	0.27243	0.23717	0.25628	0.23727	0.27255	0.27255	0.27255	0.24612	0.23401	0.26211	0.25551	0.21045	0.21999	0.22347	0.26219	0.27255	0.26022	0.23524	0.24107	0.22079	0.27255	0.27255	0.23825	0.27255	0.25442	0.25248	0.26724	0.27255	0.27255	0.25972	0.26298	0.20692	0.24586	0.24998	0.26843	0.25007	0.19185	0.23509	0.26863	0.20888	0.22500	0.25509	0.22569	0.24513	0.25618	0.27094	0.24454	0.27255	0.24472	0.25073	0.27255	0.21245	0.25982	0.27255	0.24639	0.27163	0.24864	0.26756	0.22957	0.25746	0.25820	0.25662	0.25775	0.26161	0.27255	0.27255	0.22385	0.26480	0.27255	0.27103	0.27255	0.26531	0.25505	0.26538	0.22183	0.22007	0.25060	0.26232	0.22013	0.25219	0.25726	0.25273	0.24246	0.24402	0.24736	0.26968	0.23491	0.27255	0.24657	0.27255	0.27255	0.27255	0.27255	0.23977	0.26470	0.24663	0.27091	0.26062	0.25982	0.27255	0.27255	0.21655	0.27255	0.25079	0.27255	0.23586	0.22211	0.26879	0.26267	0.26241	0.25590	0.22630	0.27255	0.24965	0.23997	0.27255	0.27255	0.25543	0.27255	0.24221	0.27255	0.26469	0.23645	0.27253	0.26630	0.26451	0.25710	0.26946	0.27255	0.27255	0.26714	0.24088	0.26604	0.25047	0.24826	0.27255	0.24646	0.27255	0.25380	0.23116	0.20597	0.25532	0.26009	0.26601	0.25505	0.27255	0.17875	0.27255	0.23868	0.26008	0.26283	0.23264	0.23343	0.24905	0.27255	0.24902	0.25151	0.26994	0.27255	0.20132	0.25783	0.19537	0.21165	0.26564	0.27255	0.24178	0.25777	0.27255	0.26315	0.25279	0.25544	0.23255	0.26246	0.25716	0.20038	0.21659	0.27255	0.26248	0.26044	0.27255	0.23314	0.27034	0.25862	0.19184	0.20287	0.25015	0.20232	0.26693	0.26781	0.21856	0.25558	0.27255	0.24202	0.26666	0.26742	0.27255	0.26874	0.25995	0.25244	0.27255	0.26324	0.26250	0.26215	0.27255	0.24739	0.20999	0.27255	0.25716	0.24963	0.22630	0.27255	0.26041	0.23133	0.23696	0.27255	0.25904	0.21957	0.26221	0.25812	0.24908	0.26079	0.23060	0.25144	0.20554	0.23625	0.21776	0.27255	0.26470	0.22933	0.27255	0.26683	0.25489	0.24617	0.24345	0.27255	0.27255	0.24407	0.26382	0.21094	0.27218	0.26477	0.23600	0.23562	0.22695	0.27255	0.26264	0.26741	0.23805	0.25843	0.25247	0.27255	0.24234	0.26301	0.27255	0.22512	0.25816	0.26702	0.23671	0.27255	0.24409	0.27255	0.27255	0.22938	0.25666	0.24790	0.22930	0.21903	0.27255	0.20482	0.26962	0.25763	0.26968	0.26224	0.27255	0.22997	0.27070	0.25775	0.25324	0.24473	0.26051	0.25341	0.27125	0.23440	0.27221	0.25440	0.18054	0.26619	0.26843	0.27255	0.27255	0.27255	0.27255	0.26204	0.23897	0.25337	0.27255	0.27255	0.25628	0.26654	0.24871	0.27255	0.26325	0.22522	0.22258	0.25505	0.24385	0.24715	0.25146	0.26760	0.27107	0.27255	0.26008	0.21085	0.24570	0.23612	0.27255	0.26799	0.27255	0.26834	0.25802	0.25035	0.25765	0.22784	0.27255	0.21946	0.25818	0.27218	0.26936	0.27255	0.27255	0.24831	0.27255	0.26248	0.24829	0.27255	0.27255	0.18085	0.24646	0.27255	0.27255	0.21755	0.26598	0.26823	0.27255	0.27255	0.25181	0.21850	0.27255	0.27255	0.27255	0.26060	0.25170	0.27255	0.19326	0.22298	0.27255	0.27255	0.25637	0.27008	0.26155	0.26616	0.26001	0.25062	0.27255	0.27255	0.24994
17.50000	0.03292	0.03284	0.03269	0.03084	0.02970	0.03292	0.03246	0.02991	0.03260	0.02898	0.03279	0.03104	0.03292	0.03229	0.02848	0.03119	0.03292	0.03168	0.03292	0.02545	0.03238	0.03071	0.03292	0.03079	0.03292	0.03083	0.03150	0.03282	0.03094	0.03292	0.02668	0.02649	0.02605	0.02811	0.02980	0.03129	0.03292	0.02976	0.03292	0.03096	0.03252	0.02444	0.02684	0.03170	0.03169	0.03120	0.02845	0.02485	0.03091	0.02804	0.02976	0.03043	0.02528	0.02973	0.03077	0.03292	0.03183	0.03124	0.02340	0.02469	0.03278	0.02984	0.02662	0.02683	0.03165	0.03123	0.03292	0.03191	0.03027	0.02856	0.03292	0.03248	0.03131	0.03292	0.03155	0.03042	0.03025	0.03003	0.03292	0.02942	0.03277	0.03246	0.03141	0.03176	0.03292	0.03097	0.02832	0.03191	0.03286	0.03292	0.03225	0.03002	0.03292	0.03222	0.03292	0.03292	0.03127	0.03137	0.02749	0.03028	0.03292	0.03267	0.03230	0.03245	0.03200	0.03292	0.02969	0.03090	0.03272	0.02520	0.03021	0.03179	0.03207	0.03292	0.03142	0.03292	0.03292	0.02871	0.02973	0.02192	0.03292	0.03174	0.03257	0.03137	0.02530	0.03149	0.03096	0.03215	0.03122	0.03292	0.03069	0.03165	0.02991	0.03292	0.03292	0.03201	0.03292	0.02811	0.03236	0.03199	0.03080	0.03048	0.02945	0.03193	0.03123	0.03292	0.03292	0.03292	0.03127	0.02574	0.03208	0.02852	0.03071	0.03131	0.03292	0.02850	0.03292	0.03292	0.02858	0.02963	0.02957	0.03292	0.03138	0.03230	0.03292	0.03292	0.03085	0.03099	0.02614	0.02966	0.03292	0.02822	0.02635	0.02818	0.03230	0.03007	0.03151	0.02719	0.03292	0.03068	0.03271	0.02726	0.03292	0.03292	0.03024	0.03128	0.02423	0.02585	0.02812	0.02901	0.03292	0.02985	0.02628	0.03292	0.03292	0.02525	0.03084	0.03107	0.02984	0.03048	0.02556	0.03116	0.02452	0.03292	0.03267	0.03292	0.03208	0.03026	0.03292	0.03201	0.02731	0.03275	0.03241	0.03127	0.03094	0.03292	0.02983	0.03199	0.03057	0.02943	0.03292	0.03113	0.03292	0.02764	0.03292	0.03292	0.03003	0.03221	0.03292	0.03268	0.03074	0.02826	0.02945	0.03004	0.03018	0.03045	0.02918	0.03204	0.03056	0.03292	0.03139	0.03292	0.03292	0.03107	0.03179	0.03245	0.03292	0.02519	0.02861	0.03260	0.03208	0.03292	0.02727	0.03136	0.03239	0.03292	0.03210	0.03292	0.03292	0.02788	0.03226	0.02977	0.02756	0.02190	0.03292	0.02789	0.03292	0.03238	0.03292	0.02688	0.03232	0.02686	0.03209	0.03093	0.03107	0.03083	0.03247	0.02309	0.02936	0.02613	0.02841	0.03200	0.03161	0.02424	0.03292	0.03109	0.03292	0.03292	0.02886	0.03292	0.02630	0.03254	0.03128	0.02686	0.03224	0.03291	0.03292	0.03135	0.03285	0.03152	0.03183	0.03063	0.03197	0.03203	0.02848	0.03292	0.03146	0.02446	0.03147	0.02784	0.03009	0.02890	0.02495	0.02626	0.03194	0.03273	0.03014	0.03046	0.03292	0.02575	0.03250	0.02929	0.03245	0.03272	0.02905	0.02435	0.03292	0.03292	0.03292	0.03002	0.02849	0.03292	0.03135	0.03011	0.03145	0.02825	0.03178	0.03163	0.03153	0.02979	0.02510	0.02185	0.03038	0.03292	0.03271	0.03292	0.02989	0.03209	0.02774	0.02612	0.03204	0.03018	0.02694	0.02969	0.02903	0.03292	0.02789	0.03292	0.02883	0.03086	0.03149	0.03179	0.03027	0.02678	0.02506	0.03275	0.02800	0.02959	0.03292	0.03292	0.03275	0.02773	0.03292	0.03049	0.03279	0.03292	0.03292	0.03277	0.03292	0.03131	0.02708	0.02626	0.03105	0.03042	0.03292	0.03203	0.03292	0.03292	0.03202	0.02829	0.03292	0.03157	0.03034	0.02822	0.03118	0.03292	0.03151	0.03196	0.02543	0.03068	0.03292	0.02917	0.03292	0.03017	0.02661	0.03292	0.02985	0.02268	0.03178	0.03015	0.02674	0.02501	0.02938	0.02790	0.03068	0.03292	0.03292	0.02957	0.03292	0.02893	0.03292	0.02614	0.03292	0.03115	0.03196	0.02552	0.03271	0.03072	0.03182	0.03089	0.02952	0.03237	0.03005	0.03292	0.03191	0.02829	0.02795	0.03233	0.02891	0.02816	0.02947	0.02802	0.03129	0.03292	0.03292	0.03113	0.03025	0.03054	0.03292	0.02697	0.03021	0.03082	0.03292	0.03178	0.03282	0.03292	0.02826	0.02883	0.03106	0.03181	0.03112	0.02631	0.03292	0.03274	0.03292	0.03149	0.03033	0.03281	0.03233	0.03129	0.02563	0.03157	0.02927	0.03292	0.03292	0.02790	0.02991	0.03107	0.03094	0.03053	0.02801	0.03292	0.02926	0.03246	0.03007	0.02897	0.02495	0.03292	0.03249	0.03292	0.03292	0.03044	0.03292	0.03072	0.02848	0.03028	0.03165	0.03250	0.03140	0.02903	0.03112	0.03172	0.03082	0.03017	0.03158	0.03207	0.03227	0.03159	0.03292	0.03235	0.03158	0.03113	0.03015	0.02813	0.03151	0.03040	0.03269	0.03292	0.03028	0.03286	0.03292	0.02916	0.03292	0.03240	0.02607	0.02985	0.02263	0.03105	0.03040	0.03136	0.03292	0.02897	0.03292	0.02726	0.03244	0.03264	0.03080	0.03115	0.03292	0.03292	0.02888	0.03217	0.02980	0.03292	0.02923	0.03292	0.03292	0.03219	0.03268	0.02801	0.03292	0.02990	0.03292	0.03250	0.03188	0.03274	0.03292	0.03292	0.03165	0.03292	0.03197	0.03240	0.03025	0.03060	0.02501	0.03090	0.03292	0.03292	0.03292	0.02347	0.03170	0.02996	0.02623	0.03292	0.02685	0.03143	0.02832	0.03184	0.03292	0.03000	0.02985	0.03019	0.03196	0.02728	0.02710	0.03006	0.03292	0.03292	0.03106	0.02413	0.03100	0.02423	0.03021	0.03155	0.03167	0.03178	0.03226	0.03091	0.03292	0.02968	0.03105	0.02692	0.03041	0.03067	0.03125	0.03292	0.03021	0.03292	0.02978	0.02898	0.02653	0.03208	0.02914	0.02875	0.03212	0.03121	0.03245	0.02708	0.02994	0.03094	0.02503	0.03292	0.03153	0.02295	0.03187	0.03292	0.03292	0.03251	0.03292	0.03190	0.03205	0.02960	0.03292	0.03096	0.03196	0.02798	0.03109	0.03130	0.03074	0.03274	0.03048	0.02436	0.03165	0.03292	0.02958	0.03131	0.03188	0.02928	0.03225	0.03064	0.03292	0.03278	0.03058	0.03186	0.03111	0.03093	0.02836	0.02856	0.03038	0.03224	0.03188	0.03292	0.02926	0.03224	0.03292	0.03292	0.03250	0.02804	0.03292	0.02388	0.02325	0.03218	0.03112	0.02645	0.03292	0.03265	0.03292	0.02689	0.03273	0.03019	0.03216	0.03150	0.02981	0.02657	0.02959	0.03082	0.03292	0.02491	0.03258	0.03183	0.03292	0.02761	0.03066	0.03225	0.02788	0.02743	0.03225	0.02772	0.03167	0.03222	0.03188	0.03138	0.03184	0.02724	0.03163	0.02886	0.02549	0.03237	0.03292	0.03021	0.03121	0.02720	0.03051	0.03292	0.02929	0.03292	0.02965	0.03229	0.03206	0.03032	0.03128	0.02438	0.03193	0.03074	0.02776	0.03072	0.02914	0.03062	0.03129	0.02840	0.03153	0.03292	0.02560	0.02758	0.02685	0.03292	0.02651	0.03292	0.02983	0.02885	0.03292	0.03229	0.03091	0.03028	0.03099	0.03247	0.03150	0.03030	0.02792	0.02643	0.03292	0.02796	0.02687	0.03158	0.02934	0.03091	0.03292	0.03292	0.02635	0.03012	0.03082	0.03292	0.03140	0.03292	0.03271	0.03292	0.03292	0.02749	0.02822	0.03103	0.03074	0.03190	0.03292	0.03200	0.03292	0.03163	0.03237	0.03292	0.03292	0.03188	0.03214	0.03032	0.03292	0.03087	0.02631	0.03231	0.03053	0.03230	0.03292	0.03088	0.03282	0.02640	0.03292	0.02954	0.03292	0.02906	0.02712	0.02917	0.03292	0.02890	0.03023	0.03292	0.03057	0.02912	0.02676	0.03292	0.03018	0.03052	0.03292	0.02838	0.03292	0.02732	0.03228	0.03061	0.02715	0.03269	0.02669	0.03121	0.03292	0.02783	0.03198	0.02414	0.03110	0.03093	0.03106	0.02992	0.02858	0.03292	0.03292	0.03292	0.02384	0.03036	0.03137	0.03292	0.02803	0.03143	0.03110	0.03000	0.03292	0.02758	0.03283	0.03267	0.02245	0.03032	0.02610	0.03260	0.03106	0.03176	0.03072	0.03292	0.03177	0.02647	0.03003	0.03292	0.02999	0.03064	0.02852	0.02587	0.02818	0.02942	0.03292	0.03082	0.03205	0.02890	0.03097	0.02683	0.03073	0.03206	0.03121	0.03162	0.03208	0.02873	0.02666	0.03005	0.03042	0.03185	0.03198	0.03204	0.02744	0.03292	0.03292	0.02891	0.02922	0.03173	0.03194	0.03254	0.03086	0.03292	0.02626	0.02411	0.03292	0.03292	0.03292	0.02836	0.03272	0.03175	0.03201	0.03255	0.03263	0.03292	0.02749	0.02506	0.03184	0.03153	0.03292	0.03219	0.03148	0.03156	0.03292	0.02614	0.02907	0.03292	0.03292	0.03035	0.03292	0.02926	0.03292	0.02730	0.03292	0.03292	0.03237	0.02614	0.03187	0.03292	0.02556	0.03180	0.02932	0.02466	0.02689	0.02988	0.02779	0.02825	0.03025	0.02863	0.02935	0.03144	0.03012	0.03292	0.02321	0.03292	0.03019	0.03278	0.03292	0.03292	0.02960	0.03208	0.03240	0.03174	0.03265	0.03206	0.03084	0.02325	0.03131	0.02834	0.03071	0.02779	0.02466	0.02991	0.02976	0.03292	0.02510	0.02971	0.03292	0.02416	0.02780	0.03018	0.03150	0.03057	0.03292	0.03292	0.03104	0.03292	0.03292	0.03229	0.03290	0.03109	0.03098	0.03266	0.03292	0.03292	0.03292	0.03288	0.03209	0.03292	0.03292	0.03292	0.02889	0.03292	0.02473	0.03128	0.03107	0.03292	0.03028	0.03135	0.02891	0.03124	0.03035	0.02501	0.03292	0.03149	0.03079
18.50000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000
19.50000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000
20.50000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000
21.50000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000
22.50000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000
23.50000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000	0.00000

